Proof of Concept of High-Temperature Superconducting Screens for Magnetic Field-Error Cancellation in Accelerator Magnets

Accelerators magnets must have minimal magnetic field imperfections for reducing particle-beam instabilities. In the case of coils made of high-temperature superconducting (HTS) tapes, the field imperfections from persistent currents need to be carefully evaluated. In this paper we study the use of superconducting screens based on HTS tapes for reducing the magnetic field imperfections in accelerator magnets. The screens exploit the magnetization by persistent currents to cancel out the magnetic field error. The screens are aligned with the main field components, such that only the undesired field components are compensated. The screens are passive, self-regulating, and do not require any external source of energy. Measurements in liquid nitrogen at 77 Kelvin show for dipole-field configurations a significant reduction of the magnetic-field error up to a factor of four. The residual error is explained via numerical simulations, accounting for the geometrical imperfections in the HTS screens, thus achieving satisfactory agreement with experimental results. Simulations show that if screens are increased in width and thickness, and operated at 4.5 Kelvin, field errors may be eliminated almost entirely for the typical excitation cycles of accelerator magnets.

==> Content/Data/Data_various.csv <==
xt_mag1,yt_mag1,xt_mag2,yt_mag2,xt_mag3,yt_mag3,xt_mag4,yt_mag4,xt_mag5,yt_mag5,xt_mag6,yt_mag6,x_theta,y_ic_self,y_ic_100mT,xH_iron,yB_iron,ymur_iron
0,0,110,0,130,0,191,0,210,0,271,0,0,1,0.642699204,34.2028,0.0086,199.3180065
10,316,130,0,131,31.6,210,0,211,31.6,290,0,9.944922242,1,0.629418401,61.076,0.0424,552.4701824
20,316,,,150,31.6,,,230,31.6,,,20.04946707,1,0.613075799,81.6108,0.1259,1227.656669
30,0,,,151,0,,,231,0,,,30.03417416,1,0.601902736,94.7905,0.2651,2238.023291
40,0,,,170,0,,,250,0,,,39.89920457,1,0.594938448,112.1613,0.5332,3793.053614
50,316,,,171,31.6,,,251,31.6,,,50.00568227,1,0.59795594,137.981,0.8097,4681.2455
60,316,,,190,31.6,,,270,31.6,,,59.75184137,1,0.608349798,159.5779,0.9489,4740.748697
70,0,,,191,0,,,271,0,,,70.10266566,1,0.637735322,185.3842,1.0589,4552.223128
80,0,,,,,,,,,,,79.85462335,1,0.684293585,219.6174,1.1555,4191.78071
90,316,,,,,,,,,,,85.03067979,1,0.716147577,258.5963,1.2275,3780.890291
100,316,,,,,,,,,,,87.55886967,1,0.734331405,301.2480868,1.280632256,3386.545938
110,0,,,,,,,,,,,89.96673858,1,0.747099774,361.8354989,1.334346879,2937.035095
,,,,,,,,,,,,92.37396321,1,0.75,430.8104955,1.374946329,2541.43758
,,,,,,,,,,,,95.02054118,1,0.746852079,516.6652343,1.411059347,2174.501095
,,,,,,,,,,,,99.95257317,1,0.734929637,605.6755689,1.438168614,1890.396938
,,,,,,,,,,,,109.936636,1,0.704195854,684.6952855,1.457196693,1694.257024
,,,,,,,,,,,,120.0419862,1,0.681277677,816.355578,1.482139578,1445.230681
,,,,,,,,,,,,129.7868567,1,0.66526573,974.2904037,1.505596203,1230.051399
,,,,,,,,,,,,140.0142996,1,0.65743895,1032.190281,1.513013723,1166.755681
,,,,,,,,,,,,149.8806186,1,0.650325384,1648.667046,1.563234745,754.9138481
,,,,,,,,,,,,159.9872574,1,0.643314607,2881.216553,1.631023809,450.6005871
,,,,,,,,,,,,169.85261,1,0.629282408,3492.19897,1.656397219,377.528471
,,,,,,,,,,,,180,1,0.61512866,5941.696017,1.73559537,232.4779539
,,,,,,,,,,,,,,,8401.735271,1.798163911,170.328617
,,,,,,,,,,,,,,,10856.6615,1.852109355,135.7651457
,,,,,,,,,,,,,,,15766.58088,1.944089884,98.12681866
,,,,,,,,,,,,,,,20675.99383,2.021607059,77.80966033


==> Content/Data/Results_Extrapolation.csv <==
xTHD_label,xTHD_pos_all,xTHD_label_all,yTHD_(+5+0)_mm_all,yTHD_(+5-20)_mm_all,yTHD_(-20-10)_mm_all,yTHD_(-20+5)_mm_all,xTHD_pos_1,xTHD_label_1,yTHD_(+5+0)_mm_1,yTHD_(+5-20)_mm_1,yTHD_(-20-10)_mm_1,yTHD_(-20+5)_mm_1,xTHD_pos_2,xTHD_label_2,yTHD_(+5+0)_mm_2,yTHD_(+5-20)_mm_2,yTHD_(-20-10)_mm_2,yTHD_(-20+5)_mm_2,xTHD_pos_3,xTHD_label_3,yTHD_(+5+0)_mm_3,yTHD_(+5-20)_mm_3,yTHD_(-20-10)_mm_3,yTHD_(-20+5)_mm_3,x_time_h,dTHD_rho1e-8rhoC,dTHD_rho1e-7rhoC,dTHD_rho1e-6rhoC,dTHD_rho1e-5rhoC,dTHD_rho1e-4rhoC,dTHD_rho1e-3rhoC,dTHD_(+5+0)_mm,dTHD_(+5-20)_mm,dTHD_(-20-10)_mm,dTHD_(-20+5)_mm,x_J/Jc,rho_n10,rho_n15,rho_n20,rho_n25,rho_n30,rho_n35,rho_n40,,J/Jc_(+5+0)_mm,J/Jc_(+5-20)_mm,J/Jc_(-20-10)_mm,J/Jc_(-20+5)_mm,rho_(+5+0)_mm,rho_(+5-20)_mm,rho_(-20-10)_mm,rho_(-20+5)_mm
12,1,12,2.020702458,4.997361732,9.326512515,5.066322572,1,12,2.020702458,4.997361732,9.326512515,5.066322572,6,12,1.724165577,3.975333073,7.462195026,4.05496898,11,12,1.498585088,3.360254919,6.277279582,3.445225907,0.001995262,0,0,0,0,0,0,0,0,0,0,0.025,3.81E-15,3.73E-23,3.64E-31,3.55E-39,3.47E-47,3.39E-55,3.31E-63,,0.68274,0.69262,0.69266,0.69189,3.34884E-05,4.93589E-05,4.9436E-05,4.79734E-05
13,2,13,1.274118061,3.256746128,6.075429864,3.317176194,2,13,1.274118061,3.256746128,6.075429864,3.317176194,7,13,1.002844213,2.293736516,4.346145039,2.370576602,12,13,0.823165593,1.794123394,3.384853975,1.877856393,0.002511886,4.64E-08,4.62E-07,4.63E-06,4.63E-05,0.00046267,0.004624169,0.000282268,0.001884308,0.002608436,0.001872913,0.05,1.95E-12,6.10E-19,1.91E-25,5.96E-32,1.86E-38,5.82E-45,1.82E-51,,0.67729,0.68935,0.68938,0.68882,2.69722E-05,4.34384E-05,4.34895E-05,4.25457E-05
14,3,14,0.73191965,2.009568237,3.710539084,2.057723606,3,14,0.73191965,2.009568237,3.710539084,2.057723606,8,14,0.490630347,1.10279263,2.12733915,1.169087835,13,14,0.367208806,0.724286099,1.403518878,0.802424975,0.003162278,1.05E-07,1.04E-06,1.05E-05,0.00010452,0.00104513,0.010444945,0.000586514,0.004154853,0.005592003,0.004128301,0.075,7.51E-11,1.78E-16,4.23E-22,1.00E-27,2.38E-33,5.65E-39,1.34E-44,,0.6721,0.6858,0.68583,0.68539,2.19137E-05,3.77861E-05,3.78307E-05,3.71809E-05
15,4,15,0.413585839,1.262392096,2.239655001,1.284682749,4,15,0.413585839,1.262392096,2.239655001,1.284682749,9,15,0.216922982,0.426833768,0.818059632,0.465129605,14,15,0.145014088,0.190842606,0.339471252,0.238190079,0.003981072,1.78E-07,1.78E-06,1.78E-05,0.000177852,0.001778381,0.017770736,0.000893678,0.006836888,0.008903359,0.006790252,0.1,0.000000001,1.00E-14,1.00E-19,1.00E-24,1.00E-29,1.00E-34,1.00E-39,,0.66679,0.6819,0.68193,0.68159,1.76891E-05,3.23936E-05,3.24321E-05,3.19983E-05
16,5,16,0.299847437,0.955948751,1.621304356,0.96188994,5,16,0.299847437,0.955948751,1.621304356,0.96188994,10,16,0.155880202,0.231148668,0.350268728,0.221971154,15,16,0.145014088,0.149705104,0.142529644,0.141850962,0.005011872,2.70E-07,2.70E-06,2.70E-05,0.000270171,0.002701471,0.026991347,0.001219823,0.010042609,0.012720762,0.009970044,0.125,7.45E-09,2.27E-13,6.94E-18,2.12E-22,6.46E-27,1.97E-31,6.02E-36,,0.66131,0.67766,0.67768,0.67741,1.41559E-05,2.73728E-05,2.73947E-05,2.71015E-05
12,6,12,1.724165577,3.975333073,7.462195026,4.05496898,,,,,,,,,,,,,,,,,,,0.006309573,3.86E-07,3.86E-06,3.86E-05,0.000386394,0.003863544,0.038596589,0.001567133,0.01386079,0.017140199,0.013755322,0.15,3.84E-08,2.92E-12,2.22E-16,1.68E-20,1.28E-24,9.71E-29,7.37E-33,,0.65609,0.67333,0.67335,0.67312,1.14291E-05,2.30226E-05,2.30411E-05,2.28296E-05
13,7,13,1.002844213,2.293736516,4.346145039,2.370576602,,,,,,,,,,,,,,,,,,,0.007943282,5.33E-07,5.33E-06,5.33E-05,0.000532709,0.005326421,0.053198256,0.001910884,0.018267386,0.022074969,0.018121404,0.175,1.54E-07,2.53E-11,4.15E-15,6.81E-19,1.12E-22,1.83E-26,3.01E-30,,0.65076,0.66875,0.66877,0.66858,9.16987E-06,1.9148E-05,1.91634E-05,1.9017E-05
14,8,14,0.490630347,1.10279263,2.12733915,1.169087835,,,,,,,,,,,,,,,,,,,0.01,7.17E-07,7.17E-06,7.17E-05,0.000716908,0.007167995,0.071572663,0.002269877,0.023397098,0.027715819,0.023202233,0.2,0.000000512,1.64E-10,5.24E-14,1.68E-17,5.37E-21,1.72E-24,5.50E-28,,0.64527,0.66389,0.66391,0.66375,7.29491E-06,1.57252E-05,1.5738E-05,1.56359E-05
15,9,15,0.216922982,0.426833768,0.818059632,0.465129605,,,,,,,,,,,,,,,,,,,0.012589254,9.49E-07,9.49E-06,9.49E-05,0.0009488,0.009486286,0.094693477,0.002646459,0.029337087,0.03415643,0.029084185,0.225,1.48E-06,8.52E-10,4.91E-13,2.83E-16,1.63E-19,9.42E-23,5.43E-26,,0.64007,0.65911,0.65914,0.659,5.8633E-06,1.29379E-05,1.29538E-05,1.28797E-05
16,10,16,0.155880202,0.231148668,0.350268728,0.221971154,,,,,,,,,,,,,,,,,,,0.015848932,1.24E-06,1.24E-05,0.000124076,0.001240731,0.012404503,0.123767289,0.003011435,0.035934074,0.041190534,0.035614964,0.25,3.81E-06,3.73E-09,3.64E-12,3.55E-15,3.47E-18,3.39E-21,3.31E-24,,0.63478,0.65416,0.65419,0.65408,4.68627E-06,1.05552E-05,1.05683E-05,1.05204E-05
12,,,,,,,,,,,,,,,,,,,,,,,,,0.019952623,1.61E-06,1.61E-05,0.000160829,0.001608247,0.016078001,0.160337338,0.003387864,0.043391831,0.049069117,0.042997005,0.275,8.99E-06,1.41E-08,2.22E-11,3.50E-14,5.50E-17,8.66E-20,1.36E-22,,0.62934,0.649,0.64903,0.64894,3.71453E-06,8.52328E-06,8.53393E-06,8.50203E-06
13,,,,,,,,,,,,,,,,,,,,,,,,,0.025118864,2.07E-06,2.07E-05,0.000207099,0.002070918,0.020702214,0.206310854,0.003778697,0.05180437,0.057890046,0.051323527,0.3,0.000019683,4.78E-08,1.16E-10,2.82E-13,6.86E-16,1.67E-18,4.05E-21,,0.62421,0.64405,0.64408,0.64403,2.97803E-06,6.93152E-06,6.94025E-06,6.92572E-06
14,,,,,,,,,,,,,,,,,,,,,,,,,0.031622777,2.65E-06,2.65E-05,0.000265349,0.002653373,0.026522408,0.264079573,0.004152211,0.060845053,0.067278112,0.060271056,0.325,4.05E-05,1.47E-07,5.32E-10,1.93E-12,6.99E-15,2.54E-17,9.19E-20,,0.61899,0.6391,0.63904,0.63907,2.37388E-06,5.62805E-06,5.6138E-06,5.62092E-06
15,,,,,,,,,,,,,,,,,,,,,,,,,0.039810717,3.39E-06,3.39E-05,0.000338681,0.003386627,0.033848326,0.336645392,0.004534545,0.070864702,0.077618683,0.070187457,0.35,7.88E-05,4.14E-07,2.17E-09,1.14E-11,6.00E-14,3.15E-16,1.65E-18,,0.61364,0.634,0.63391,0.63398,1.87788E-06,4.53325E-06,4.51591E-06,4.52939E-06
16,,,,,,,,,,,,,,,,,,,,,,,,,0.050118723,4.31E-06,4.31E-05,0.000431,0.004309722,0.043069331,0.427783187,0.004929121,0.082000655,0.089045506,0.081209043,0.375,0.00014665,1.09E-06,8.06E-09,5.98E-11,4.44E-13,3.29E-15,2.44E-17,,0.6086,0.6292,0.62908,0.62917,1.50301E-06,3.69229E-06,3.67332E-06,3.68754E-06
,,,,,,,,,,,,,,,,,,,,,,,,,0.063095734,5.47E-06,5.47E-05,0.000547223,0.005471776,0.054672541,0.542060704,0.005303146,0.093779503,0.101032103,0.092867653,0.4,0.000262144,2.68E-06,2.75E-08,2.81E-10,2.88E-12,2.95E-14,3.02E-16,,0.60348,0.62431,0.62417,0.62427,1.19646E-06,2.99094E-06,2.97288E-06,2.98577E-06
,,,,,,,,,,,,,,,,,,,,,,,,,0.079432823,6.94E-06,6.94E-05,0.000693538,0.006934664,0.069275063,0.685353904,0.005684388,0.106772703,0.114172272,0.105729546,0.425,0.000452377,6.27E-06,8.70E-08,1.21E-09,1.67E-11,2.32E-13,3.21E-15,,0.59824,0.61926,0.61912,0.61923,9.45447E-07,2.40199E-06,2.38737E-06,2.39885E-06
,,,,,,,,,,,,,,,,,,,,,,,,,0.1,8.78E-06,8.78E-05,0.000877737,0.008776261,0.087651479,0.864910883,0.006076533,0.121212332,0.128686779,0.120025001,0.45,0.000756681,1.40E-05,2.58E-07,4.75E-09,8.77E-11,1.62E-12,2.99E-14,,0.59331,0.61447,0.61433,0.61443,7.56145E-07,1.94768E-06,1.93574E-06,1.94426E-06
,,,,,,,,,,,,,,,,,,,,,,,,,0.125892541,1.11E-05,0.000110965,0.001109628,0.01109448,0.110764801,1.089199265,0.006446595,0.136538147,0.143961646,0.135200035,0.475,0.001230956,2.98E-05,7.20E-07,1.74E-08,4.21E-10,1.02E-11,2.46E-13,,0.58831,0.60955,0.60943,0.60952,6.01684E-07,1.56766E-06,1.55935E-06,1.56558E-06
,,,,,,,,,,,,,,,,,,,,,,,,,0.158489319,1.40E-05,0.000140159,0.00140156,0.014012743,0.139842703,1.369370831,0.006822952,0.153557703,0.160826387,0.152054094,0.5,0.001953125,6.10E-05,1.91E-06,5.96E-08,1.86E-09,5.82E-11,1.82E-12,,0.58318,0.60446,0.60437,0.60444,4.74975E-07,1.25004E-06,1.24503E-06,1.24892E-06
,,,,,,,,,,,,,,,,,,,,,,,,,0.199526231,1.77E-05,0.000176912,0.001769077,0.017686336,0.17642158,1.718906955,0.0072094,0.172601062,0.179605502,0.170913912,0.525,0.003029938,0.000120845,4.82E-06,1.92E-07,7.67E-09,3.06E-10,1.22E-11,,0.57836,0.59961,0.59954,0.59959,3.79623E-07,1.00568E-06,1.00251E-06,1.00477E-06
,,,,,,,,,,,,,,,,,,,,,,,,,0.251188643,2.23E-05,0.000223181,0.002231745,0.022310267,0.22238776,2.152386887,0.00757325,0.192960444,0.199569537,0.191078035,0.55,0.004605367,0.000231781,1.17E-05,5.87E-07,2.95E-08,1.49E-09,7.48E-11,,0.57348,0.59465,0.5946,0.59463,3.01991E-07,8.03634E-07,8.01812E-07,8.02905E-07
,,,,,,,,,,,,,,,,,,,,,,,,,0.316227766,2.81E-05,0.000281431,0.002814202,0.028130648,0.280151966,2.69004925,0.007942884,0.215603087,0.221716822,0.213503566,0.575,0.006870852,0.000431867,2.71E-05,1.71E-06,1.07E-07,6.74E-09,4.24E-10,,0.56847,0.58953,0.5895,0.58952,2.38289E-07,6.36297E-07,6.35423E-07,6.36005E-07
,,,,,,,,,,,,,,,,,,,,,,,,,0.398107171,3.55E-05,0.000354763,0.00354746,0.035456951,0.352734891,3.355396285,0.008322127,0.240865584,0.246394916,0.238523351,0.6,0.010077696,0.000783642,6.09E-05,4.74E-06,3.68E-07,2.87E-08,2.23E-09,,0.56378,0.58469,0.58467,0.58468,1.90529E-07,5.09323E-07,5.08852E-07,5.09088E-07
,,,,,,,,,,,,,,,,,,,,,,,,,0.501187234,4.47E-05,0.000447083,0.004470544,0.044676843,0.443820138,4.169894738,0.00867884,0.267634826,0.272525078,0.265033025,0.625,0.014551915,0.001387779,0.000132349,1.26E-05,1.20E-06,1.15E-07,1.09E-08,,0.55901,0.57978,0.57975,0.57977,1.51471E-07,4.05609E-07,4.05042E-07,4.0542E-07
,,,,,,,,,,,,,,,,,,,,,,,,,0.630957344,5.63E-05,0.000563306,0.005632605,0.056280808,0.558124543,5.167553151,0.009041093,0.297032793,0.301239975,0.294144221,0.65,0.020711913,0.002403184,0.000278839,3.24E-05,3.75E-06,4.36E-07,5.05E-08,,0.55413,0.57478,0.57473,0.57476,1.1954E-07,3.21029E-07,3.20276E-07,3.20728E-07
,,,,,,,,,,,,,,,,,,,,,,,,,0.794328235,7.10E-05,0.000709621,0.007095509,0.070884871,0.701490796,6.379919761,0.009412703,0.329350566,0.332840748,0.326145249,0.675,0.029089346,0.004076175,0.000571178,8.00E-05,1.12E-05,1.57E-06,2.20E-07,,0.54955,0.57014,0.57005,0.57011,9.55421E-08,2.57929E-07,2.56832E-07,2.57563E-07
,,,,,,,,,,,,,,,,,,,,,,,,,1,8.94E-05,0.00089382,0.008937061,0.089256892,0.880851641,7.83812913,0.009762219,0.362829829,0.365638299,0.359292508,0.7,0.040353607,0.006782231,0.00113989,0.000191581,3.22E-05,5.41E-06,9.10E-07,,0.5449,0.56551,0.56536,0.56546,7.59546E-08,2.06961E-07,2.05484E-07,2.06467E-07
,,,,,,,,,,,,,,,,,,,,,,,,,1.258925412,0.000112573,0.001125711,0.011255311,0.112373228,1.105247656,9.587778594,0.010117253,0.398937744,0.401066365,0.395041147,0.725,0.05534037,0.011084908,0.002220354,0.000444746,8.91E-05,1.78E-05,3.57E-06,,0.54014,0.56094,0.56065,0.56087,5.99337E-08,1.66243E-07,1.63938E-07,1.65684E-07
,,,,,,,,,,,,,,,,,,,,,,,,,1.584893192,0.000141767,0.001417643,0.014173636,0.141457254,1.38569935,11.65443095,0.010481615,0.437963709,0.439414278,0.433678641,0.75,0.075084686,0.017817948,0.004228283,0.001003391,0.000238109,5.65E-05,1.34E-05,,0.53567,0.55683,0.5565,0.55675,4.78881E-08,1.36305E-07,1.3414E-07,1.35777E-07
,,,,,,,,,,,,,,,,,,,,,,,,,1.995262315,0.000178521,0.001785159,0.017847054,0.178018792,1.734515818,14.07041482,0.010824625,0.47743524,0.478287225,0.472754889,0.775,0.100859154,0.028198359,0.007883741,0.002204149,0.000616239,0.000172289,4.82E-05,,0.53114,0.55268,0.55233,0.55259,3.80753E-08,1.11376E-07,1.09487E-07,1.10887E-07
,,,,,,,,,,,,,,,,,,,,,,,,,2.511886432,0.00022479,0.002247828,0.022471106,0.223981331,2.168400615,16.86362675,0.011173399,0.519328042,0.519606434,0.514229298,0.8,0.134217728,0.043980465,0.014411519,0.004722366,0.001547425,0.00050706,0.000166153,,0.5265,0.5484,0.54806,0.54832,3.00439E-08,9.02882E-08,8.87889E-08,8.99333E-08
,,,,,,,,,,,,,,,,,,,,,,,,,3.16227766,0.00028304,0.002830287,0.028291733,0.281757369,2.707075044,20.0430353,0.011531775,0.56396652,0.563691554,0.558424539,0.825,0.177045763,0.067663628,0.025859792,0.009883136,0.003777152,0.001443558,0.000551701,,0.52214,0.54434,0.54403,0.54427,2.4002E-08,7.38749E-08,7.27473E-08,7.36188E-08
,,,,,,,,,,,,,,,,,,,,,,,,,3.981071706,0.000356372,0.003563539,0.035617338,0.354326065,3.369908875,23.58468243,0.011869912,0.608233988,0.607493772,0.602253355,0.85,0.231616946,0.10276967,0.045599448,0.020232717,0.008977364,0.003983304,0.001767413,,0.51772,0.54017,0.5399,0.54011,1.90793E-08,6.00237E-08,5.92188E-08,5.98439E-08
,,,,,,,,,,,,,,,,,,,,,,,,,5.011872336,0.000448691,0.004486627,0.044837713,0.445431909,4.185823842,27.45478805,0.012214469,0.654646773,0.653473978,0.648209998,0.875,0.300657801,0.154210073,0.079095724,0.040568904,0.020808153,0.010672688,0.005474117,,0.5132,0.53586,0.53562,0.5358,1.5057E-08,4.83489E-08,4.77676E-08,4.82029E-08
,,,,,,,,,,,,,,,,,,,,,,,,,6.309573445,0.000564914,0.005648698,0.056442659,0.559785495,5.183520351,31.56073443,0.012569385,0.703582654,0.702006401,0.696669632,0.9,0.387420489,0.228767925,0.135085172,0.079766443,0.047101287,0.027812839,0.016423203,,0.50895,0.53176,0.53153,0.5317,1.2029E-08,3.92937E-08,3.88374E-08,3.91742E-08
,,,,,,,,,,,,,,,,,,,,,,,,,7.943282347,0.000711229,0.007111574,0.071043954,0.703028634,6.392855731,35.78718533,0.012905724,0.751414965,0.749518833,0.744039743,0.925,0.495764693,0.335725445,0.227348934,0.153957761,0.104258206,0.07060231,0.047810972,,0.50465,0.5276,0.52737,0.52754,9.56616E-09,3.17855E-08,3.14135E-08,3.16881E-08
,,,,,,,,,,,,,,,,,,,,,,,,,10,0.000895428,0.008953146,0.089417892,0.882461795,7.855488156,39.97080321,0.013249792,0.80113742,0.798955488,0.793287215,0.95,0.63024941,0.487674979,0.377353603,0.291989024,0.225935541,0.174824615,0.135275954,,0.50024,0.52331,0.5231,0.52326,7.54775E-09,2.54973E-08,2.52225E-08,2.54316E-08
,,,,,,,,,,,,,,,,,,,,,,,,,12.58925412,0.00112732,0.011271434,0.112538116,1.10704288,9.605052192,43.95054902,0.013605749,0.85319793,0.850761678,0.844856876,0.975,0.796235509,0.701559678,0.61814121,0.544641558,0.479881332,0.422821375,0.372546092,,0.49611,0.51926,0.51906,0.51921,6.034E-09,2.06724E-08,2.04585E-08,2.06187E-08
,,,,,,,,,,,,,,,,,,,,,,,,,15.84893192,0.001419251,0.014189649,0.141611189,1.387032353,11.66893513,47.54813172,0.013945597,0.903603111,0.900993133,0.894791967,1,1,1,1,1,1,1,1,,0.49192,0.51514,0.51495,0.51509,4.799E-09,1.66718E-08,1.65066E-08,1.66282E-08
,,,,,,,,,,,,,,,,,,,,,,,,,19.95262315,0.001786767,0.017863144,0.178180308,1.736118708,14.08671504,50.64773186,0.014295474,0.955727437,0.952988987,0.946436946,,,,,,,,,,0.48764,0.51095,0.51072,0.51097,3.79037E-09,1.33726E-08,1.32111E-08,1.33868E-08
,,,,,,,,,,,,,,,,,,,,,,,,,25.11886432,0.002249438,0.022487351,0.224152655,2.170677652,16.88198334,53.17197228,0.014659922,1.010073813,1.007248625,1.00029127,,,,,,,,,,0.48364,0.50733,0.50703,0.50735,3.03459E-09,1.10368E-08,1.0862E-08,1.10486E-08
,,,,,,,,,,,,,,,,,,,,,,,,,31.6227766,0.002831893,0.028307539,0.281919909,2.707694884,20.05531028,55.11555025,0.01501186,1.062415395,1.059574039,1.052165947,,,,,,,,,,0.47959,0.50375,0.50341,0.50377,2.41821E-09,9.11605E-09,8.95137E-09,9.12582E-09
,,,,,,,,,,,,,,,,,,,,,,,,,39.81071706,0.003565147,0.035633449,0.354483893,3.371484505,23.60105033,56.52777545,0.015377596,1.116426094,1.113603322,1.105703177,,,,,,,,,,0.47548,0.50023,0.49981,0.50025,1.91677E-09,7.54367E-09,7.37451E-09,7.55182E-09
,,,,,,,,,,,,,,,,,,,,,,,,,50.11872336,0.004488242,0.044854445,0.445619387,4.189697435,27.47540586,57.49471493,0.015762359,1.172688437,1.169910564,1.161481645,,,,,,,,,,0.47166,0.49705,0.49657,0.49708,1.54164E-09,6.35042E-09,6.1869E-09,6.36077E-09
,,,,,,,,,,,,,,,,,,,,,,,,,63.09573445,0.005650295,0.056457643,0.559894032,5.185205402,31.58104668,58.11410761,0.016140055,1.226867154,1.224164065,1.215203888,,,,,,,,,,0.46785,0.49398,0.49343,0.49401,1.23845E-09,5.37221E-09,5.21303E-09,5.38102E-09
,,,,,,,,,,,,,,,,,,,,,,,,,79.43282347,0.007113184,0.07106015,0.703183643,6.397472528,35.8008253,58.48165004,0.016537938,1.282879738,1.280256822,1.270754922,,,,,,,,,,0.464,0.49104,0.49038,0.49108,9.90799E-10,4.57252E-09,4.40945E-09,4.58259E-09
,,,,,,,,,,,,,,,,,,,,,,,,,100,0.00895478,0.089436547,0.882736146,7.859935068,39.98936327,58.68140958,0.016962704,1.341418111,1.338865697,1.328822817,,,,,,,,,,0.46049,0.4885,0.48775,0.48854,8.07134E-10,3.97506E-09,3.81352E-09,3.98385E-09
,,,,,,,,,,,,,,,,,,,,,,,,,125.8925412,0.011272999,0.112549845,1.107018983,9.603212121,43.96049933,58.77888683,0.017389995,1.398185704,1.395666436,1.385148143,,,,,,,,,,0.457,0.48612,0.48529,0.48618,6.5726E-10,3.48397E-09,3.32687E-09,3.4956E-09
,,,,,,,,,,,,,,,,,,,,,,,,,158.4893192,0.014191262,0.141627717,1.387183675,11.66863443,47.56274793,58.8209509,0.017849684,1.457358927,1.454814336,1.443875023,,,,,,,,,,0.45351,0.48388,0.48297,0.48394,5.34374E-10,3.07551E-09,2.9231E-09,3.08582E-09
,,,,,,,,,,,,,,,,,,,,,,,,,199.5262315,0.017864855,0.178206556,1.736711297,14.08824795,50.66122133,58.83670862,0.018351763,1.519846741,1.517191788,1.505907942,,,,,,,,,,0.4503,0.48184,0.48089,0.4819,4.41116E-10,2.74395E-09,2.60157E-09,2.7532E-09
,,,,,,,,,,,,,,,,,,,,,,,,,251.1886432,0.022488785,0.224172688,2.170180854,16.8791481,53.18528781,58.84175453,0.018875967,1.581585029,1.578678424,1.567217597,,,,,,,,,,0.44706,0.47982,0.47886,0.47988,3.62975E-10,2.44971E-09,2.32076E-09,2.458E-09
,,,,,,,,,,,,,,,,,,,,,,,,,316.227766,0.028309166,0.281936835,2.707830537,20.05594619,55.13126791,58.84311766,0.019457798,1.647083563,1.64376772,1.632281594,,,,,,,,,,0.44374,0.47774,0.47681,0.47781,2.96805E-10,2.17858E-09,2.06692E-09,2.18721E-09
,,,,,,,,,,,,,,,,,,,,,,,,,398.1071706,0.035635468,0.354519685,3.373162146,23.6054156,56.54407629,58.84342422,0.020114108,1.717613462,1.713692772,1.702366264,,,,,,,,,,0.44056,0.47567,0.47477,0.47573,2.4442E-10,1.93756E-09,1.84098E-09,1.94417E-09
,,,,,,,,,,,,,,,,,,,,,,,,,501.1872336,0.044855359,0.445604839,4.187642258,27.47044878,57.51056291,58.84348626,0.020833366,1.789536956,1.784752587,1.773865148,,,,,,,,,,0.43728,0.47345,0.47262,0.47351,1.9976E-10,1.70766E-09,1.62865E-09,1.71351E-09
,,,,,,,,,,,,,,,,,,,,,,,,,630.9573445,0.056459323,0.559909126,5.185278801,31.58251593,58.12924445,58.84349021,0.021661442,1.867783965,1.86188227,1.851676543,,,,,,,,,,0.43384,0.47106,0.4703,0.47112,1.61398E-10,1.48956E-09,1.42602E-09,1.49469E-09
,,,,,,,,,,,,,,,,,,,,,,,,,794.3282347,0.071063384,0.703275233,6.397619738,35.80669016,58.49701405,58.84349035,0.022627925,1.954068913,1.946800442,1.937508323,,,,,,,,,,0.43049,0.4686,0.4679,0.46865,1.30919E-10,1.29319E-09,1.24203E-09,1.29692E-09
,,,,,,,,,,,,,,,,,,,,,,,,,1000,0.089435403,0.882635897,7.855799521,39.98652581,58.69661364,58.84349035,0.023736839,2.044918543,2.036112606,2.027912179,,,,,,,,,,0.42686,0.46586,0.46524,0.46591,1.04162E-10,1.10382E-09,1.06483E-09,1.10702E-09
,,,,,,,,,,,,,,,,,,,,,,,,,1258.925412,0.112551736,1.107031685,9.605414971,43.96208086,58.79414277,58.84349035,0.025052885,2.145511177,2.135100901,2.12803533,,,,,,,,,,0.42323,0.46301,0.46247,0.46305,8.27111E-11,9.35276E-10,9.06267E-10,9.37461E-10
,,,,,,,,,,,,,,,,,,,,,,,,,1584.893192,0.14163576,1.3874831,11.67202923,47.56302502,58.83621968,58.84349035,0.026629553,2.257674377,2.245736533,2.239697446,,,,,,,,,,0.41952,0.45999,0.45953,0.46003,6.52112E-11,7.83802E-10,7.62912E-10,7.85645E-10
,,,,,,,,,,,,,,,,,,,,,,,,,1995.262315,0.178197294,1.736299224,14.08797096,50.66062996,58.85197142,58.84349035,0.028499081,2.376871974,2.363900154,2.35838293,,,,,,,,,,0.41568,0.4568,0.4564,0.45683,5.08741E-11,6.49538E-10,6.34355E-10,6.50691E-10
,,,,,,,,,,,,,,,,,,,,,,,,,2511.886432,0.224159828,2.170183598,16.88113677,53.18766345,58.85701777,58.84349035,0.030765047,2.508535859,2.495185705,2.489498877,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,3162.27766,0.28193586,2.708857509,20.06049565,55.13217991,58.85838113,58.84349035,0.033529299,2.654307118,2.641547517,2.634682124,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,3981.071706,0.354504548,3.371690718,23.60209028,56.54512675,58.85868785,58.84349035,0.036880962,2.807036484,2.796687812,2.786807106,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,5011.872336,0.445682682,4.192757583,27.5708247,57.60669809,58.85874979,58.84349035,0.041021788,2.978595831,2.972420256,2.957709466,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,6309.573445,0.560060634,5.195170499,31.80810874,58.23721706,58.85875379,58.84349035,0.04610936,3.159255621,3.160195504,3.137693187,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,7943.282347,0.703461507,6.413962219,36.16343371,58.58213603,58.85875392,58.84349035,0.052396167,3.350910322,3.362582051,3.328650143,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,10000,0.88317068,7.89154586,40.52284533,58.75787464,58.85875391,58.84349035,0.060197043,3.555403214,3.582286055,3.532421956,,,,,,,,,,,,,,,,,


==> Content/Data/Results_HALO-V01-02_THD.csv <==
xTHD_pos,xTHD_label,yTHD_iron_meas,yTHD_both_meas,yTHD_iron_sim,yTHD_both_sim,yTHD_both_simPSO
1,V1_medium,34.99894308,15.87400867,34.72025702,4.810265655,15.24333541
2,V2_low,14.22397335,4.037539447,14.3835054,2.141686256,4.006456912
3,V2_medium,34.61700801,10.99430176,35.04691385,5.385452169,9.976431549
4,V2_high,63.27075078,16.66341442,63.77746891,9.254592525,13.8285102
5,V2_check,33.38090161,11.4281426,33.6555219,5.144539561,9.601229294


==> Content/Data/Results_HALO-V01.csv <==
xMP_pos,xMP_label,yMP_300K_meas,yMP_77K_meas,yMP_300K_sim,yMP_77K_sim,yMP_77K_simPSO
1,b2,-0.327748506,3.86907844,-0.502356403,-0.14088878,3.998134604
2,a2,0.218524122,17.8749692,-0.030151477,-0.000710439,18.10783451
3,b3,-0.108605293,8.959991,-0.009986004,-0.009147503,8.895067331
4,a3,-0.017203417,-1.73229016,0.008467289,-0.00203919,-1.741485293
5,b4,-0.000416879,1.80557322,0.000674416,0.004095306,1.030160596
6,a4,-0.010601549,4.76334175,-0.000316438,0.001369172,5.340825396
7,b5,0.012396613,-0.008431019,-0.001584146,0.000782645,1.077220603
8,a5,0.001289385,0.996478629,0.001083003,-0.001603089,-0.030176889
9,b6,0.001375724,0.36319822,0.001127863,0.001362045,0.084415192
10,a6,0.001134876,0.85416393,-0.001294415,-0.001266863,0.829470951


==> Content/Data/Results_HALO-V01_mediumError.csv <==
xMP_pos,xMP_label,yMP_iron_meas,yMP_both_meas,yMP_iron_sim,yMP_both_sim,yMP_both_simPSO
1,$\RM{b}_2$,4.4212211,6.27242144,4.419759519,0.838433074,5.4325656
2,a2,-30.5798295,7.20205653,-30.58485439,-4.63313841,10.96357938
3,b3,-2.9051285,8.44527212,-2.911721669,-0.583526198,8.22875831
4,a3,-16.031559,-7.88526745,-16.03052293,-1.11266521,-3.698203286
5,b4,1.048081854,1.92479107,1.05678202,0.145456199,1.193363006
6,a4,-1.81878764,4.68741973,-1.763247279,0.154441133,5.249445906
7,b5,-0.320927978,0.803495458,-0.32566848,-0.01554714,1.026204477
8,a5,-0.534457432,0.226435661,-0.518242732,0.218715357,0.15
9,b6,0.076658052,0.210820212,0.074436625,-0.006427421,0.055030317
10,a6,-0.034821637,0.923661518,-0.033691642,0.032069586,0.8422512


==> Content/Data/Results_HALO-V02.csv <==
xMP_pos,xMP_label,yMP_300K_meas,yMP_77K_meas,yMP_300K_sim,yMP_77K_sim,yMP_77K_simPSO
1,b2,-0.470854089,0.142904236,-0.502356403,-0.145796288,0.194966172
2,a2,0.106151315,-4.683159035,-0.030151477,-0.000764529,-4.870759161
3,b3,-0.124133411,-0.960014709,-0.009986004,-0.010293782,-0.959589302
4,a3,-0.005747018,0.455114859,0.008467289,-0.002090837,0.456322938
5,b4,-0.020619486,0.09885162,0.000674416,0.002990326,0.169483417
6,a4,-0.002499146,-0.467723612,-0.000316438,0.001373453,-0.357095297
7,b5,0.000391976,-0.054429831,-0.001584146,-0.001684034,-0.119537595
8,a5,-0.005589764,0.01865341,0.001083003,0.000784435,0.067670084
9,b6,-0.003016,-0.006166672,0.001127863,0.001303984,0.014078856
10,a6,-0.001163628,-0.037982427,-0.001294415,-0.001266455,-0.015550106


==> Content/Data/Results_HALO-V02_Extrapolation_10T.csv <==
xTHD_idx,xTHD_label,yTHD_2layers,yTHD_4layers,yTHD_8layers,x_t,y_5t_2l,y_5t_8l,y_6t_2l,y_6t_8l,y_7t_2l,y_7t_8l,y_8t_2l,y_8t_8l
1,5,2.978835651,2.83834325,2.752862708,0.01,0.011276196,0.001148009,0.008053715,0.000899738,0.008090848,0.000705914,0.01124416,0.000771741
2,6,1.857594118,1.691368797,1.616798904,0.015848932,0.013407255,0.001436309,0.010267674,0.001133983,0.009916098,0.000915816,0.014863368,0.001016378
3,7,1.204564652,1.005720082,0.930949381,0.025118864,0.015363001,0.001719923,0.012494274,0.001339993,0.011633698,0.001126772,0.018787125,0.001281329
4,8,0.895508221,0.618846433,0.539390956,0.039810717,0.017058964,0.001978823,0.014574833,0.001544112,0.013457272,0.001332135,0.022790523,0.001606903
,,,,,0.063095734,0.018734358,0.002239903,0.016690747,0.00172424,0.015309373,0.001538483,0.027341023,0.001961388
,,,,,0.1,0.020292432,0.002483263,0.018686231,0.001909654,0.017336821,0.001739093,0.032247785,0.002354286
,,,,,0.158489319,0.02193082,0.00274569,0.020731328,0.0020812,0.019443404,0.001946133,0.037794895,0.002751599
,,,,,0.251188643,0.023500259,0.002975558,0.022689969,0.002264269,0.021788851,0.002145125,0.043665403,0.003170504
,,,,,0.398107171,0.025199694,0.003226557,0.024742365,0.002444629,0.024262489,0.002359493,0.050193453,0.003574082
,,,,,0.630957344,0.026860534,0.003455023,0.026760641,0.002648309,0.027053803,0.002582033,0.056992703,0.00398551
,,,,,1,0.028646955,0.00371119,0.028890112,0.002863617,0.030066002,0.002836029,0.064476903,0.004371376
,,,,,1.584893192,0.030364965,0.003955603,0.030966352,0.003114269,0.033533035,0.003109191,0.072183147,0.00476428
,,,,,2.511886432,0.032198956,0.004235753,0.033124487,0.003383272,0.037335957,0.003415635,0.080581858,0.005138645
,,,,,3.981071706,0.033985544,0.00450926,0.035197535,0.003693793,0.041797991,0.003739203,0.08912922,0.005529148
,,,,,6.309573445,0.035985947,0.004821191,0.037343196,0.004019001,0.046661291,0.004141149,0.098395454,0.005912
,,,,,10,0.03811173,0.005118506,0.039435533,0.004382567,0.052294586,0.004572312,0.107852984,0.006315521
,,,,,15.84893192,0.04059172,0.005452102,0.041735503,0.004746391,0.058384205,0.005104601,0.1182178,0.006710267
,,,,,25.11886432,0.043231253,0.005761214,0.044088565,0.005140679,0.065183682,0.005684933,0.128940028,0.007122948
,,,,,39.81071706,0.046200997,0.006103171,0.046703982,0.005522571,0.072207175,0.006369336,0.14073438,0.007523217
,,,,,63.09573445,0.049264734,0.006453138,0.04947769,0.005926063,0.0798389,0.007101552,0.153160164,0.007942616
,,,,,100,0.052479781,0.006809537,0.052462229,0.006344831,0.087915393,0.007862296,0.166486402,0.008374699


==> Content/Data/Results_HALO-V02_checkError.csv <==
xMP_pos,xMP_label,yMP_iron_meas,yMP_both_meas,yMP_iron_sim,yMP_both_sim,yMP_both_simPSO
1,b2,-5.222627624,-2.794260706,-4.867999025,-1.2607602,-0.650938371
2,a2,-28.75002332,-10.41238976,-28.9544885,-4.773692142,-9.322169155
3,b3,-2.309752057,-0.863665874,-2.591746254,-0.582284613,-1.502637066
4,a3,15.83723189,3.618324452,16.11093287,1.289016222,1.581120934
5,b4,-1.176924672,-0.555156944,-1.094795412,-0.177193092,-0.028859189
6,a4,-1.583906933,-0.446135338,-1.6685757,0.09642053,-0.230689833
7,b5,-0.296868219,-0.008733687,-0.297143131,-0.026146613,-0.141021508
8,a5,0.548785943,-0.173517665,0.526448244,-0.21287873,-0.15609509
9,b6,-0.091001525,0.018240543,-0.0773261,0.006191936,0.017802441
10,a6,-0.023501199,0.027309636,-0.029769371,0.035812195,0.023739295


==> Content/Data/Results_HALO-V02_extrapolation.csv <==
xTHD_pos_all,xTHD_label_all,yTHD_(+5+0)_mm_all,yTHD_(+5-20)_mm_all,yTHD_(-20-10)_mm_all,yTHD_(-20+5)_mm_all,xTHD_pos_1,xTHD_label_1,yTHD_(+5+0)_mm_1,yTHD_(+5-20)_mm_1,yTHD_(-20-10)_mm_1,yTHD_(-20+5)_mm_1,xTHD_pos_2,xTHD_label_2,yTHD_(+5+0)_mm_2,yTHD_(+5-20)_mm_2,yTHD_(-20-10)_mm_2,yTHD_(-20+5)_mm_2,xTHD_pos_3,xTHD_label_3,yTHD_(+5+0)_mm_3,yTHD_(+5-20)_mm_3,yTHD_(-20-10)_mm_3,yTHD_(-20+5)_mm_3,x_time_h,dTHD_rho1e-8rhoC,dTHD_rho1e-7rhoC,dTHD_rho1e-6rhoC,dTHD_rho1e-5rhoC,dTHD_rho1e-4rhoC,dTHD_rho1e-3rhoC,dTHD_(+5+0)_mm,dTHD_(+5-20)_mm,dTHD_(-20-10)_mm,dTHD_(-20+5)_mm,x_J/Jc,rho_n10,rho_n15,rho_n20,rho_n25,rho_n30,rho_n35,rho_n40,J/Jc_(+5+0)_mm,J/Jc_(+5-20)_mm,J/Jc_(-20-10)_mm,J/Jc_(-20+5)_mm,rho_(+5+0)_mm,rho_(+5-20)_mm,rho_(-20-10)_mm,rho_(-20+5)_mm,,x_Berr,Ic_4layer,Ic_8layer,Ic_16layer,Ic_32layer,,x_B_Ic,Ic_mm_1.9K,Ic_mm_4.5K,Ic_mm_10K,Ic_mm_20K,Ic_mm_40K,Ic_mm_60K,Ic_mm_77K,,y_B_mT,y_Bp_4l_1.9K,y_Bp_4l_4.5K,y_Bp_4l_10K,y_Bp_4l_20K,y_Bp_4l_40K,y_Bp_4l_60K,y_Bp_4l_77K,y_Bp_8l_1.9K,y_Bp_8l_4.5K,y_Bp_8l_10K,y_Bp_8l_20K,y_Bp_8l_40K,y_Bp_8l_60K,y_Bp_8l_77K,y_Bp_16l_1.9K,y_Bp_16l_4.5K,y_Bp_16l_10K,y_Bp_16l_20K,y_Bp_16l_40K,y_Bp_16l_60K,y_Bp_16l_77K,y_Bp_32l_1.9K,y_Bp_32l_4.5K,y_Bp_32l_10K,y_Bp_32l_20K,y_Bp_32l_40K,y_Bp_32l_60K,y_Bp_32l_77K
1,12,2.020702458,4.997361732,9.326512515,5.066322572,1,12,2.020702458,4.997361732,9.326512515,5.066322572,6,12,1.724165577,3.975333073,7.462195026,4.05496898,11,12,1.498585088,3.360254919,6.277279582,3.445225907,0.001995262,0,0,0,0,0,0,0,0,0,0,0.025,3.81E-15,3.73E-23,3.64E-31,3.55E-39,3.47E-47,3.39E-55,3.31E-63,0.68274,0.69262,0.69266,0.69189,3.35E-05,4.94E-05,4.94E-05,4.80E-05,,0,0,0,0,0,,0,11.72712047,11.44374968,10.51012319,8.218464265,3.658998055,1.048342246,0.259471712,,0.001,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
2,13,1.274118061,3.256746128,6.075429864,3.317176194,2,13,1.274118061,3.256746128,6.075429864,3.317176194,7,13,1.002844213,2.293736516,4.346145039,2.370576602,12,13,0.823165593,1.794123394,3.384853975,1.877856393,0.002511886,4.64E-08,4.62E-07,4.63E-06,4.63E-05,0.00046267,0.004624169,0.000282268,0.001884308,0.002608436,0.001872913,0.05,1.95E-12,6.10E-19,1.91E-25,5.96E-32,1.86E-38,5.82E-45,1.82E-51,0.67729,0.68935,0.68938,0.68882,2.70E-05,4.34E-05,4.35E-05,4.25E-05,,50,22.07041421,11.03520711,5.517603554,2.758801777,,5,11.72712047,11.44374968,10.51012319,8.218464265,3.658998055,1.048342246,0.259471712,,0.001122018,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
3,14,0.73191965,2.009568237,3.710539084,2.057723606,3,14,0.73191965,2.009568237,3.710539084,2.057723606,8,14,0.490630347,1.10279263,2.12733915,1.169087835,13,14,0.367208806,0.724286099,1.403518878,0.802424975,0.003162278,1.05E-07,1.04E-06,1.05E-05,0.00010452,0.00104513,0.010444945,0.000586514,0.004154853,0.005592003,0.004128301,0.075,7.51E-11,1.78E-16,4.23E-22,1.00E-27,2.38E-33,5.65E-39,1.34E-44,0.6721,0.6858,0.68583,0.68539,2.19E-05,3.78E-05,3.78E-05,3.72E-05,,100,44.14082843,22.07041421,11.03520711,5.517603554,,10,11.72712047,11.44374968,10.51012319,8.218464265,3.658998055,1.048342246,0.259471712,,0.001258925,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
4,15,0.413585839,1.262392096,2.239655001,1.284682749,4,15,0.413585839,1.262392096,2.239655001,1.284682749,9,15,0.216922982,0.426833768,0.818059632,0.465129605,14,15,0.145014088,0.190842606,0.339471252,0.238190079,0.003981072,1.78E-07,1.78E-06,1.78E-05,0.000177852,0.001778381,0.017770736,0.000893678,0.006836888,0.008903359,0.006790252,0.1,0.000000001,1.00E-14,1.00E-19,1.00E-24,1.00E-29,1.00E-34,1.00E-39,0.66679,0.6819,0.68193,0.68159,1.77E-05,3.24E-05,3.24E-05,3.20E-05,,150,66.21124264,33.10562132,16.55281066,8.27640533,,15,11.36960242,11.09484226,10.1895861,7.967570771,3.54671871,1.015543694,0.250814264,,0.001412538,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
5,16,0.299847437,0.955948751,1.621304356,0.96188994,5,16,0.299847437,0.955948751,1.621304356,0.96188994,10,16,0.155880202,0.231148668,0.350268728,0.221971154,15,16,0.145014088,0.149705104,0.142529644,0.141850962,0.005011872,2.70E-07,2.70E-06,2.70E-05,0.000270171,0.002701471,0.026991347,0.001219823,0.010042609,0.012720762,0.009970044,0.125,7.45E-09,2.27E-13,6.94E-18,2.12E-22,6.46E-27,1.97E-31,6.02E-36,0.66131,0.67766,0.67768,0.67741,1.42E-05,2.74E-05,2.74E-05,2.71E-05,,200,88.28165686,44.14082843,22.07041421,11.03520711,,20,11.12217641,10.85336787,9.967721375,7.793845577,3.468821216,0.992623824,0.24462704,,0.001584893,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
6,12,1.724165577,3.975333073,7.462195026,4.05496898,,,,,,,,,,,,,,,,,,,0.006309573,3.86E-07,3.86E-06,3.86E-05,0.000386394,0.003863544,0.038596589,0.001567133,0.01386079,0.017140199,0.013755322,0.15,3.84E-08,2.92E-12,2.22E-16,1.68E-20,1.28E-24,9.71E-29,7.37E-33,0.65609,0.67333,0.67335,0.67312,1.14E-05,2.30E-05,2.30E-05,2.28E-05,,250,110.3520711,55.17603554,27.58801777,13.79400888,,25,10.93367389,10.66939394,9.798668647,7.661424019,3.40932904,0.974995377,0.239766184,,0.001778279,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
7,13,1.002844213,2.293736516,4.346145039,2.370576602,,,,,,,,,,,,,,,,,,,0.007943282,5.33E-07,5.33E-06,5.33E-05,0.000532709,0.005326421,0.053198256,0.001910884,0.018267386,0.022074969,0.018121404,0.175,1.54E-07,2.53E-11,4.15E-15,6.81E-19,1.12E-22,1.83E-26,3.01E-30,0.65076,0.66875,0.66877,0.66858,9.17E-06,1.91E-05,1.92E-05,1.90E-05,,300,132.4224853,66.21124264,33.10562132,16.55281066,,30,10.7817904,10.52115478,9.662437218,7.55467232,3.361277315,0.960657981,0.235732378,,0.001995262,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
8,14,0.490630347,1.10279263,2.12733915,1.169087835,,,,,,,,,,,,,,,,,,,0.01,7.17E-07,7.17E-06,7.17E-05,0.000716908,0.007167995,0.071572663,0.002269877,0.023397098,0.027715819,0.023202233,0.2,0.000000512,1.64E-10,5.24E-14,1.68E-17,5.37E-21,1.72E-24,5.50E-28,0.64527,0.66389,0.66391,0.66375,7.29E-06,1.57E-05,1.57E-05,1.56E-05,,350,154.4928995,77.24644975,38.62322487,19.31161244,,35,10.49828151,10.34580662,9.548537058,7.465386613,3.321010933,0.948561555,0.232263244,,0.002238721,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
9,15,0.216922982,0.426833768,0.818059632,0.465129605,,,,,,,,,,,,,,,,,,,0.012589254,9.49E-07,9.49E-06,9.49E-05,0.0009488,0.009486286,0.094693477,0.002646459,0.029337087,0.03415643,0.029084185,0.225,1.48E-06,8.52E-10,4.91E-13,2.83E-16,1.63E-19,9.42E-23,5.43E-26,0.64007,0.65911,0.65914,0.659,5.86E-06,1.29E-05,1.30E-05,1.29E-05,,400,176.5633137,88.28165686,44.14082843,22.07041421,,40,9.950983212,9.805783443,9.338604743,7.388734652,3.286376799,0.938087358,0.229204024,,0.002511886,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
10,16,0.155880202,0.231148668,0.350268728,0.221971154,,,,,,,,,,,,,,,,,,,0.015848932,1.24E-06,1.24E-05,0.000124076,0.001240731,0.012404503,0.123767289,0.003011435,0.035934074,0.041190534,0.035614964,0.25,3.81E-06,3.73E-09,3.64E-12,3.55E-15,3.47E-18,3.39E-21,3.31E-24,0.63478,0.65416,0.65419,0.65408,4.69E-06,1.06E-05,1.06E-05,1.05E-05,,450,198.6337279,99.31686396,49.65843198,24.82921599,,45,9.494086778,9.354959564,8.907261018,7.321634334,3.256001525,0.928840603,0.226455874,,0.002818383,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.019952623,1.61E-06,1.61E-05,0.000160829,0.001608247,0.016078001,0.160337338,0.003387864,0.043391831,0.049069117,0.042997005,0.275,8.99E-06,1.41E-08,2.22E-11,3.50E-14,5.50E-17,8.66E-20,1.36E-22,0.62934,0.649,0.64903,0.64894,3.71E-06,8.52E-06,8.53E-06,8.50E-06,,500,220.7041421,110.3520711,55.17603554,27.58801777,,50,9.104834823,8.97087956,8.539780497,7.262001577,3.228956375,0.920554246,0.223951865,,0.003162278,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.025118864,2.07E-06,2.07E-05,0.000207099,0.002070918,0.020702214,0.206310854,0.003778697,0.05180437,0.057890046,0.051323527,0.3,0.000019683,4.78E-08,1.16E-10,2.82E-13,6.86E-16,1.67E-18,4.05E-21,0.62421,0.64405,0.64408,0.64403,2.98E-06,6.93E-06,6.94E-06,6.93E-06,,550,242.7745564,121.3872782,60.69363909,30.34681954,,55,8.767794809,8.638315811,8.221590972,7.166151037,3.204584527,0.913039373,0.221644604,,0.003548134,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.031622777,2.65E-06,2.65E-05,0.000265349,0.002653373,0.026522408,0.264079573,0.004152211,0.060845053,0.067278112,0.060271056,0.325,4.05E-05,1.47E-07,5.32E-10,1.93E-12,6.99E-15,2.54E-17,9.19E-20,0.61899,0.6391,0.63904,0.63907,2.37E-06,5.63E-06,5.61E-06,5.62E-06,,600,264.8449706,132.4224853,66.21124264,33.10562132,,60,8.472075581,8.346521871,7.942408851,6.919305168,3.182404683,0.906157516,0.219499314,,0.003981072,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.039810717,3.39E-06,3.39E-05,0.000338681,0.003386627,0.033848326,0.336645392,0.004534545,0.070864702,0.077618683,0.070187457,0.35,7.88E-05,4.14E-07,2.17E-09,1.14E-11,6.00E-14,3.15E-16,1.65E-18,0.61364,0.634,0.63391,0.63398,1.88E-06,4.53E-06,4.52E-06,4.53E-06,,650,286.9153848,143.4576924,71.7288462,35.8644231,,65,8.209737973,8.087664131,7.694738137,6.700327114,3.162053843,0.899804211,0.217489734,,0.004466836,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.050118723,4.31E-06,4.31E-05,0.000431,0.004309722,0.043069331,0.427783187,0.004929121,0.082000655,0.089045506,0.081209043,0.375,0.00014665,1.09E-06,8.06E-09,5.98E-11,4.44E-13,3.29E-15,2.44E-17,0.6086,0.6292,0.62908,0.62917,1.50E-06,3.69E-06,3.67E-06,3.69E-06,,700,308.985799,154.4928995,77.24644975,38.62322487,,70,7.974837289,7.855876976,7.472966167,6.504251238,3.143251607,0.893898742,0.215595549,,0.005011872,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.063095734,5.47E-06,5.47E-05,0.000547223,0.005471776,0.054672541,0.542060704,0.005303146,0.093779503,0.101032103,0.092867653,0.4,0.000262144,2.68E-06,2.75E-08,2.81E-10,2.88E-12,2.95E-14,3.02E-16,0.60348,0.62431,0.62417,0.62427,1.20E-06,2.99E-06,2.97E-06,2.99E-06,,750,331.0562132,165.5281066,82.7640533,41.38202665,,75,7.762820476,7.646667961,7.27279434,6.327274755,3.125776971,0.888377472,0.213800729,,0.005623413,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.079432823,6.94E-06,6.94E-05,0.000693538,0.006934664,0.069275063,0.685353904,0.005684388,0.106772703,0.114172272,0.105729546,0.425,0.000452377,6.27E-06,8.70E-08,1.21E-09,1.67E-11,2.32E-13,3.21E-15,0.59824,0.61926,0.61912,0.61923,9.45E-07,2.40E-06,2.39E-06,2.40E-06,,800,353.1266274,176.5633137,88.28165686,44.14082843,,80,7.570132349,7.456529245,7.090866263,6.166428615,3.109452719,0.88318936,0.212092401,,0.006309573,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.1,8.78E-06,8.78E-05,0.000877737,0.008776261,0.087651479,0.864910883,0.006076533,0.121212332,0.128686779,0.120025001,0.45,0.000756681,1.40E-05,2.58E-07,4.75E-09,8.77E-11,1.62E-12,2.99E-14,0.59331,0.61447,0.61433,0.61443,7.56E-07,1.95E-06,1.94E-06,1.94E-06,,850,375.1970416,187.5985208,93.79926041,46.8996302,,85,7.393950167,7.282675703,6.924517115,6.019355691,3.09413462,0.878292851,0.210460073,,0.007079458,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.125892541,1.11E-05,0.000110965,0.001109628,0.01109448,0.110764801,1.089199265,0.006446595,0.136538147,0.143961646,0.135200035,0.475,0.001230956,2.98E-05,7.20E-07,1.74E-08,4.21E-10,1.02E-11,2.46E-13,0.58831,0.60955,0.60943,0.60952,6.02E-07,1.57E-06,1.56E-06,1.57E-06,,900,397.2674559,198.6337279,99.31686396,49.65843198,,90,7.231999837,7.122863556,6.771600091,5.884157177,3.079703751,0.873653673,0.208895083,,0.007943282,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.158489319,1.40E-05,0.000140159,0.00140156,0.014012743,0.139842703,1.369370831,0.006822952,0.153557703,0.160826387,0.152054094,0.5,0.001953125,6.10E-05,1.91E-06,5.96E-08,1.86E-09,5.82E-11,1.82E-12,0.58318,0.60446,0.60437,0.60444,4.75E-07,1.25E-06,1.25E-06,1.25E-06,,950,419.3378701,209.668935,104.8344675,52.41723376,,95,7.082425609,6.975261807,6.630363365,5.759283716,3.066060925,0.869243234,0.207390197,,0.008912509,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.199526231,1.77E-05,0.000176912,0.001769077,0.017686336,0.17642158,1.718906955,0.0072094,0.172601062,0.179605502,0.170913912,0.525,0.003029938,0.000120845,4.82E-06,1.92E-07,7.67E-09,3.06E-10,1.22E-11,0.57836,0.59961,0.59954,0.59959,3.80E-07,1.01E-06,1.00E-06,1.00E-06,,1000,441.4082843,220.7041421,110.3520711,55.17603554,,100,6.943695765,6.838359178,6.499361038,5.643456597,3.053122576,0.865037437,0.205939311,,0.01,154.2103109,150.0056522,138.2816463,112.630009,61.75342868,26.6062723,11.86356225,308.4206219,300.0113045,276.5632925,225.2600179,123.5068574,53.21254459,23.7271245,616.8412437,600.022609,553.1265851,450.5200359,247.0137147,106.4250892,47.45424901,1233.682487,1200.045218,1106.25317,901.0400718,494.0274295,212.8501784,94.90849801
,,,,,,,,,,,,,,,,,,,,,,,,0.251188643,2.23E-05,0.000223181,0.002231745,0.022310267,0.22238776,2.152386887,0.00757325,0.192960444,0.199569537,0.191078035,0.55,0.004605367,0.000231781,1.17E-05,5.87E-07,2.95E-08,1.49E-09,7.48E-11,0.57348,0.59465,0.5946,0.59463,3.02E-07,8.04E-07,8.02E-07,8.03E-07,,,,,,,,105,6.814533112,6.710895525,6.377387504,5.53560968,3.040817651,0.861015789,0.204537227,,0.011220185,154.2068228,150.0021071,138.2779277,112.6258147,61.74746332,26.59652195,11.84806599,308.4136456,300.0042142,276.5558554,225.2516294,123.4949266,53.1930439,23.69613198,616.8272913,600.0084283,553.1117108,450.5032587,246.9898533,106.3860878,47.39226396,1233.654583,1200.016857,1106.223422,901.0065175,493.9797066,212.7721756,94.78452793
,,,,,,,,,,,,,,,,,,,,,,,,0.316227766,2.81E-05,0.000281431,0.002814202,0.028130648,0.280151966,2.69004925,0.007942884,0.215603087,0.221716822,0.213503566,0.575,0.006870852,0.000431867,2.71E-05,1.71E-06,1.07E-07,6.74E-09,4.24E-10,0.56847,0.58953,0.5895,0.58952,2.38E-07,6.36E-07,6.35E-07,6.36E-07,,,,,,,,110,6.693862889,6.591810445,6.263428275,5.434845882,3.029085244,0.857160716,0.203179486,,0.012589254,154.2029092,149.9981294,138.2737555,112.6211088,61.74077063,26.58558528,11.83069818,308.4058183,299.9962589,276.547511,225.2422175,123.4815413,53.17117056,23.66139636,616.8116367,599.9925177,553.0950219,450.4844351,246.9630825,106.3423411,47.32279273,1233.623273,1199.985035,1106.190044,900.9688701,493.926165,212.6846823,94.64558545
,,,,,,,,,,,,,,,,,,,,,,,,0.398107171,3.55E-05,0.000354763,0.00354746,0.035456951,0.352734891,3.355396285,0.008322127,0.240865584,0.246394916,0.238523351,0.6,0.010077696,0.000783642,6.09E-05,4.74E-06,3.68E-07,2.87E-08,2.23E-09,0.56378,0.58469,0.58467,0.58468,1.91E-07,5.09E-07,5.09E-07,5.09E-07,,,,,,,,115,6.580773178,6.4802042,6.15662259,5.340404101,3.01787276,0.85345704,0.201862229,,0.014125375,154.1985181,149.9936665,138.2690743,112.6158288,61.73326199,26.57331842,11.81123543,308.3970362,299.987333,276.5381486,225.2316576,123.466524,53.14663685,23.62247086,616.7940723,599.9746661,553.0762972,450.4633153,246.933048,106.2932737,47.24494173,1233.588145,1199.949332,1106.152594,900.9266306,493.866096,212.5865474,94.48988346
,,,,,,,,,,,,,,,,,,,,,,,,0.501187234,4.47E-05,0.000447083,0.004470544,0.044676843,0.443820138,4.169894738,0.00867884,0.267634826,0.272525078,0.265033025,0.625,0.014551915,0.001387779,0.000132349,1.26E-05,1.20E-06,1.15E-07,1.09E-08,0.55901,0.57978,0.57975,0.57977,1.51E-07,4.06E-07,4.05E-07,4.05E-07,,,,,,,,120,6.474484387,6.375307622,6.056234612,5.251633729,3.007134475,0.84989156,0.200582097,,0.015848932,154.1935913,149.9886592,138.2638221,112.6099049,61.72483804,26.55956017,11.78942837,308.3871826,299.9773184,276.5276442,225.2198097,123.4496761,53.11912035,23.57885674,616.7743653,599.9546367,553.0552883,450.4396195,246.8993521,106.2382407,47.15771348,1233.548731,1199.909273,1106.110577,900.8792389,493.7987043,212.4764814,94.31542696
,,,,,,,,,,,,,,,,,,,,,,,,0.630957344,5.63E-05,0.000563306,0.005632605,0.056280808,0.558124543,5.167553151,0.009041093,0.297032793,0.301239975,0.294144221,0.65,0.020711913,0.002403184,0.000278839,3.24E-05,3.75E-06,4.36E-07,5.05E-08,0.55413,0.57478,0.57473,0.57476,1.20E-07,3.21E-07,3.20E-07,3.21E-07,,,,,,,,125,6.374325471,6.276458638,5.961630972,5.167974786,2.996830393,0.846452729,0.199336147,,0.017782794,154.1880635,149.983041,138.2579292,112.6032584,61.7153873,26.54412995,11.7649988,308.3761271,299.966082,276.5158584,225.2065167,123.4307746,53.08825989,23.5299976,616.7522542,599.9321641,553.0317167,450.4130335,246.8615492,106.1765198,47.05999521,1233.504508,1199.864328,1106.063433,900.826067,493.7230984,212.3530396,94.11999041
,,,,,,,,,,,,,,,,,,,,,,,,0.794328235,7.10E-05,0.000709621,0.007095509,0.070884871,0.701490796,6.379919761,0.009412703,0.329350566,0.332840748,0.326145249,0.675,0.029089346,0.004076175,0.000571178,8.00E-05,1.12E-05,1.57E-06,2.20E-07,0.54955,0.57014,0.57005,0.57011,9.55E-08,2.58E-07,2.57E-07,2.58E-07,,,,,,,,130,6.279715173,6.183083768,5.872263064,5.088942258,2.986925333,0.843130383,0.198121788,,0.019952623,154.1818615,149.9767375,138.2513175,112.5958013,61.70478477,26.52682549,11.7376366,308.3637229,299.9534751,276.502635,225.1916025,123.4095695,53.05365097,23.47527321,616.7274458,599.9069502,553.0052699,450.383205,246.8191391,106.1073019,46.95054642,1233.454892,1199.8139,1106.01054,900.7664101,493.6382782,212.2146039,93.90109283
,,,,,,,,,,,,,,,,,,,,,,,,1,8.94E-05,0.00089382,0.008937061,0.089256892,0.880851641,7.83812913,0.009762219,0.362829829,0.365638299,0.359292508,0.7,0.040353607,0.006782231,0.00113989,0.000191581,3.22E-05,5.41E-06,9.10E-07,0.5449,0.56551,0.56536,0.56546,7.60E-08,2.07E-07,2.05E-07,2.06E-07,,,,,,,,135,6.1901471,6.094683395,5.787652947,5.014113628,2.977388191,0.839915535,0.196936725,,0.022387211,154.1749029,149.9696652,138.2438993,112.5874347,61.69289027,26.50742031,11.70699634,308.3498057,299.9393303,276.4877987,225.1748694,123.3857805,53.01484062,23.41399269,616.6996114,599.8786607,552.9755973,450.3497388,246.7715611,106.0296812,46.82798538,1233.399223,1199.757321,1105.951195,900.6994777,493.5431222,212.0593625,93.65597075
,,,,,,,,,,,,,,,,,,,,,,,,1.258925412,0.000112573,0.001125711,0.011255311,0.112373228,1.105247656,9.587778594,0.010117253,0.398937744,0.401066365,0.395041147,0.725,0.05534037,0.011084908,0.002220354,0.000444746,8.91E-05,1.78E-05,3.57E-06,0.54014,0.56094,0.56065,0.56087,5.99E-08,1.66E-07,1.64E-07,1.66E-07,,,,,,,,140,6.105177718,6.010819924,5.707382021,4.943118853,2.968191333,0.8368002,0.195778915,,0.025118864,154.1670955,149.9617302,138.2355764,112.5780479,61.67954661,26.48566086,11.67269362,308.3341909,299.9234603,276.4711528,225.1560958,123.3590932,52.97132172,23.34538723,616.6683819,599.8469206,552.9423056,450.3121915,246.7181864,105.9426434,46.69077447,1233.336764,1199.693841,1105.884611,900.624383,493.4363729,211.8852869,93.38154894
,,,,,,,,,,,,,,,,,,,,,,,,1.584893192,0.000141767,0.001417643,0.014173636,0.141457254,1.38569935,11.65443095,0.010481615,0.437963709,0.439414278,0.433678641,0.75,0.075084686,0.017817948,0.004228283,0.001003391,0.000238109,5.65E-05,1.34E-05,0.53567,0.55683,0.5565,0.55675,4.79E-08,1.36E-07,1.34E-07,1.36E-07,,,,,,,,145,6.024416636,5.931108191,5.631081846,4.87563225,2.959310102,0.833777247,0.194646534,,0.028183829,154.1583358,149.9528273,138.2262384,112.5675164,61.66457753,26.46126337,11.6343011,308.3166716,299.9056546,276.4524768,225.1350329,123.3291551,52.92252675,23.2686022,616.6333433,599.8113093,552.9049536,450.2700657,246.6583101,105.8450535,46.53720439,1233.266687,1199.622619,1105.809907,900.5401314,493.3166202,211.690107,93.07440879
,,,,,,,,,,,,,,,,,,,,,,,,1.995262315,0.000178521,0.001785159,0.017847054,0.178018792,1.734515818,14.07041482,0.010824625,0.47743524,0.478287225,0.472754889,0.775,0.100859154,0.028198359,0.007883741,0.002204149,0.000616239,0.000172289,4.82E-05,0.53114,0.55268,0.55233,0.55259,3.81E-08,1.11E-07,1.09E-07,1.11E-07,,,,,,,,150,5.947518654,5.855207622,5.558426642,4.811365856,2.950722405,0.83084029,0.193537945,,0.031622777,154.1485078,149.9428387,138.2157616,112.5557009,61.6477854,26.43391035,11.59134432,308.2970156,299.8856774,276.4315232,225.1114018,123.2955708,52.8678207,23.18268863,616.5940312,599.7713547,552.8630464,450.2228035,246.5911416,105.7356414,46.36537726,1233.188062,1199.542709,1105.726093,900.4456071,493.1822832,211.4712828,92.73075453
,,,,,,,,,,,,,,,,,,,,,,,,2.511886432,0.00022479,0.002247828,0.022471106,0.223981331,2.168400615,16.86362675,0.011173399,0.519328042,0.519606434,0.514229298,0.8,0.134217728,0.043980465,0.014411519,0.004722366,0.001547425,0.00050706,0.000166153,0.5265,0.5484,0.54806,0.54832,3.00E-08,9.03E-08,8.88E-08,8.99E-08,,,,,,,,155,5.874177235,5.782815789,5.48912712,4.750063978,2.942408375,0.827983579,0.192451671,,0.035481339,154.1374812,149.9316319,138.2040072,112.5424448,61.62894867,26.40324668,11.54329716,308.2749623,299.8632638,276.4080144,225.0848896,123.2578973,52.80649337,23.08659433,616.5499247,599.7265275,552.8160288,450.1697792,246.5157947,105.6129867,46.17318866,1233.099849,1199.453055,1105.632058,900.3395584,493.0315894,211.2259735,92.34637732
,,,,,,,,,,,,,,,,,,,,,,,,3.16227766,0.00028304,0.002830287,0.028291733,0.281757369,2.707075044,20.0430353,0.011531775,0.56396652,0.563691554,0.558424539,0.825,0.177045763,0.067663628,0.025859792,0.009883136,0.003777152,0.001443558,0.000551701,0.52214,0.54434,0.54403,0.54427,2.40E-08,7.39E-08,7.27E-08,7.36E-08,,,,,,,,160,5.804119088,5.713663063,5.422925374,4.691498668,2.934350079,0.825201928,0.191386381,,0.039810717,154.1251098,149.9190584,138.1908195,112.5275727,61.607819,26.36887537,11.48957719,308.2502197,299.8381169,276.381639,225.0551455,123.215638,52.73775074,22.97915438,616.5004394,599.6762338,552.7632779,450.1102909,246.431276,105.4755015,45.95830875,1233.000879,1199.352468,1105.526556,900.2205818,492.862552,210.951003,91.91661751
,,,,,,,,,,,,,,,,,,,,,,,,3.981071706,0.000356372,0.003563539,0.035617338,0.354326065,3.369908875,23.58468243,0.011869912,0.608233988,0.607493772,0.602253355,0.85,0.231616946,0.10276967,0.045599448,0.020232717,0.008977364,0.003983304,0.001767413,0.51772,0.54017,0.5399,0.54011,1.91E-08,6.00E-08,5.92E-08,5.98E-08,,,,,,,,165,5.737099656,5.647508166,5.359590616,4.635465958,2.925096374,0.822490634,0.190340863,,0.044668359,154.1112299,149.9049518,138.1760238,112.5108879,61.58411802,26.33035274,11.42954067,308.2224599,299.8099036,276.3520476,225.0217757,123.168236,52.66070549,22.85908135,616.4449198,599.6198072,552.7040953,450.0435514,246.3364721,105.321411,45.71816269,1232.88984,1199.239614,1105.408191,900.0871028,492.6729442,210.6428219,91.43632539
,,,,,,,,,,,,,,,,,,,,,,,,5.011872336,0.000448691,0.004486627,0.044837713,0.445431909,4.185823842,27.45478805,0.012214469,0.654646773,0.653473978,0.648209998,0.875,0.300657801,0.154210073,0.079095724,0.040568904,0.020808153,0.010672688,0.005474117,0.5132,0.53586,0.53562,0.5358,1.51E-08,4.83E-08,4.78E-08,4.82E-08,,,,,,,,170,5.672899328,5.584134437,5.298915609,4.581782699,2.889380684,0.819845427,0.189314019,,0.050118723,154.0956576,149.8891252,138.1594243,112.4921695,61.55753377,26.28718326,11.36247764,308.1913152,299.7782503,276.3188487,224.984339,123.1150675,52.57436651,22.72495528,616.3826305,599.5565007,552.6376973,449.9686779,246.2301351,105.148733,45.44991056,1232.765261,1199.113001,1105.275395,899.9373558,492.4602702,210.2974661,90.89982112
,,,,,,,,,,,,,,,,,,,,,,,,6.309573445,0.000564914,0.005648698,0.056442659,0.559785495,5.183520351,31.56073443,0.012569385,0.703582654,0.702006401,0.696669632,0.9,0.387420489,0.228767925,0.135085172,0.079766443,0.047101287,0.027812839,0.016423203,0.50895,0.53176,0.53153,0.5317,1.20E-08,3.93E-08,3.88E-08,3.92E-08,,,,,,,,175,5.611320252,5.523346677,5.240713648,4.530283895,2.855117429,0.817262416,0.188304844,,0.056234133,154.0781867,149.871369,138.1408013,112.4711701,61.52771668,26.23881372,11.28760682,308.1563734,299.742738,276.2816026,224.9423402,123.0554334,52.47762745,22.57521364,616.3127467,599.485476,552.5632051,449.8846803,246.1108667,104.9552549,45.15042728,1232.625493,1198.970952,1105.12641,899.7693606,492.2217334,209.9105098,90.30085456
,,,,,,,,,,,,,,,,,,,,,,,,7.943282347,0.000711229,0.007111574,0.071043954,0.703028634,6.392855731,35.78718533,0.012905724,0.751414965,0.749518833,0.744039743,0.925,0.495764693,0.335725445,0.227348934,0.153957761,0.104258206,0.07060231,0.047810972,0.50465,0.5276,0.52737,0.52754,9.57E-09,3.18E-08,3.14E-08,3.17E-08,,,,,,,,180,5.552183629,5.464968486,5.18481601,4.480820451,2.822207361,0.814738042,0.187312418,,0.063095734,154.0585859,149.8514482,138.1199083,112.4476121,61.49427511,26.18462701,11.01156781,308.1171717,299.7028965,276.2398166,224.8952242,122.9885502,52.36925401,22.02313563,616.2343434,599.4057929,552.4796331,449.7904484,245.9771004,104.738508,44.04627126,1232.468687,1198.811586,1104.959266,899.5808967,491.9542008,209.477016,88.09254252
,,,,,,,,,,,,,,,,,,,,,,,,10,0.000895428,0.008953146,0.089417892,0.882461795,7.855488156,39.97080321,0.013249792,0.80113742,0.798955488,0.793287215,0.95,0.63024941,0.487674979,0.377353603,0.291989024,0.225935541,0.174824615,0.135275954,0.50024,0.52331,0.5231,0.52326,7.55E-09,2.55E-08,2.52E-08,2.54E-08,,,,,,,,185,5.495327405,5.408839987,5.13106978,4.433257241,2.790560542,0.812269048,0.1863359,,0.070794578,154.0365957,149.8290993,138.096469,112.4211843,61.45677036,26.12393512,10.39900603,308.0731915,299.6581986,276.1929379,224.8423686,122.9135407,52.24787024,20.79801206,616.146383,599.3163971,552.3858758,449.6847372,245.8270814,104.4957405,41.59602412,1232.292766,1198.632794,1104.771752,899.3694744,491.6541629,208.991481,83.19204825
,,,,,,,,,,,,,,,,,,,,,,,,12.58925412,0.00112732,0.011271434,0.112538116,1.10704288,9.605052192,43.95054902,0.013605749,0.85319793,0.850761678,0.844856876,0.975,0.796235509,0.701559678,0.61814121,0.544641558,0.479881332,0.422821375,0.372546092,0.49611,0.51926,0.51906,0.51921,6.03E-09,2.07E-08,2.05E-08,2.06E-08,,,,,,,,190,5.440604304,5.354815883,5.079335987,4.38747147,2.760095251,0.80985244,0.185374513,,0.079432823,154.0119254,149.8040265,138.0701734,112.3915377,61.41471113,26.05597174,9.818345005,308.0238509,299.6080531,276.1403468,224.7830755,122.8294223,52.11194347,19.63669001,616.0477017,599.2161061,552.2806936,449.566151,245.6588445,104.2238869,39.27338002,1232.095403,1198.432212,1104.561387,899.132302,491.317689,208.4477739,78.54676004
,,,,,,,,,,,,,,,,,,,,,,,,15.84893192,0.001419251,0.014189649,0.141611189,1.387032353,11.66893513,47.54813172,0.013945597,0.903603111,0.900993133,0.894791967,1,1,1,1,1,1,1,1,0.49192,0.51514,0.51495,0.51509,4.80E-09,1.67E-08,1.65E-08,1.66E-08,,,,,,,,195,5.387880129,5.30276378,5.029488007,4.343351255,2.730737038,0.807485464,0.184427542,,0.089125094,153.9842486,149.7758984,138.040674,112.3582812,61.36754731,25.97988403,9.267770549,307.9684973,299.5517969,276.0813481,224.7165624,122.7350946,51.95976806,18.5355411,615.9369945,599.1035937,552.1626962,449.4331249,245.4701892,103.9195361,37.0710822,1231.873989,1198.207187,1104.325392,898.8662497,490.9403785,207.8390723,74.14216439
,,,,,,,,,,,,,,,,,,,,,,,,19.95262315,0.001786767,0.017863144,0.178180308,1.736118708,14.08671504,50.64773186,0.014295474,0.955727437,0.952988987,0.946436946,,,,,,,,,0.48764,0.51095,0.51072,0.51097,3.79E-09,1.34E-08,1.32E-08,1.34E-08,,,,,,,,200,5.337032304,5.252562748,4.981410179,4.300794404,2.702417909,0.805165576,0.183494329,,0.1,153.9531995,149.7443432,138.0075812,112.3209761,61.31466313,25.89472394,8.745607337,307.906399,299.4886865,276.0151625,224.6419523,122.6293263,51.78944788,17.49121467,615.812798,598.9773729,552.030325,449.2839046,245.2586525,103.5788958,34.98242935,1231.625596,1197.954746,1104.06065,898.5678091,490.517305,207.1577915,69.96485869
,,,,,,,,,,,,,,,,,,,,,,,,25.11886432,0.002249438,0.022487351,0.224152655,2.170677652,16.88198334,53.17197228,0.014659922,1.010073813,1.007248625,1.00029127,,,,,,,,,0.48364,0.50733,0.50703,0.50735,3.03E-09,1.10E-08,1.09E-08,1.10E-08,,,,,,,,205,5.287948603,5.204102073,4.934996614,4.259707363,2.675075626,0.802890428,0.18257426,,0.112201845,153.9183678,149.708944,137.9704581,112.279131,61.25536952,25.79943875,8.250314819,307.8367355,299.4178881,275.9409161,224.5582619,122.510739,51.5988775,16.50062964,615.673471,598.8357761,551.8818322,449.1165238,245.0214781,103.197755,33.00125928,1231.346942,1197.671552,1103.763664,898.2330477,490.0429562,206.39551,66.00251855
,,,,,,,,,,,,,,,,,,,,,,,,31.6227766,0.002831893,0.028307539,0.281919909,2.707694884,20.05531028,55.11555025,0.01501186,1.062415395,1.059574039,1.052165947,,,,,,,,,0.47959,0.50375,0.50341,0.50377,2.42E-09,9.12E-09,8.95E-09,9.13E-09,,,,,,,,210,5.240526052,5.157280162,4.890150152,4.220004293,2.648653088,0.800657842,0.181666769,,0.125892541,153.8792934,149.6692334,137.9288147,112.2321947,61.18889561,25.69286115,7.780481302,307.7585868,299.3384669,275.8576294,224.4643895,122.3777912,51.38572231,15.5609626,615.5171736,598.6769338,551.7152587,448.928779,244.7555824,102.7714446,31.12192521,1231.034347,1197.353868,1103.430517,897.8575579,489.5111649,205.5428892,62.24385042
,,,,,,,,,,,,,,,,,,,,,,,,39.81071706,0.003565147,0.035633449,0.354483893,3.371484505,23.60105033,56.52777545,0.015377596,1.116426094,1.113603322,1.105703177,,,,,,,,,0.47548,0.50023,0.49981,0.50025,1.92E-09,7.54E-09,7.37E-09,7.55E-09,,,,,,,,215,5.194669963,5.112003603,4.846781453,4.181606267,2.6230978,0.798465797,0.180771329,,0.141253754,153.8354607,149.6246875,137.882102,112.1795501,61.11437938,25.57369873,7.334815565,307.6709214,299.2493749,275.764204,224.3591002,122.2287588,51.14739747,14.66963113,615.3418429,598.4987499,551.528408,448.7182005,244.4575175,102.2947949,29.33926226,1230.683686,1196.9975,1103.056816,897.436401,488.915035,204.5895899,58.67852452
,,,,,,,,,,,,,,,,,,,,,,,,50.11872336,0.004488242,0.044854445,0.445619387,4.189697435,27.47540586,57.49471493,0.015762359,1.172688437,1.169910564,1.161481645,,,,,,,,,0.47166,0.49705,0.49657,0.49708,1.54E-09,6.35E-09,6.19E-09,6.36E-09,,,,,,,,220,5.150293097,5.06818633,4.804808206,4.144440571,2.598361402,0.796312415,0.179887449,,0.158489319,153.7862915,149.5747187,137.8297046,112.1205054,61.03085723,25.44052308,6.912135541,307.572583,299.1494374,275.6594092,224.2410108,122.0617145,50.88104616,13.82427108,615.1451661,598.2988748,551.3188183,448.4820216,244.1234289,101.7620923,27.64854216,1230.290332,1196.59775,1102.637637,896.9640433,488.2468578,203.5241846,55.29708432
,,,,,,,,,,,,,,,,,,,,,,,,63.09573445,0.005650295,0.056457643,0.559894032,5.185205402,31.58104668,58.11410761,0.016140055,1.226867154,1.224164065,1.215203888,,,,,,,,,0.46785,0.49398,0.49343,0.49401,1.24E-09,5.37E-09,5.21E-09,5.38E-09,,,,,,,,225,5.107314922,5.025748895,4.764154431,4.108440083,2.57439926,0.794195946,0.179014671,,0.177827941,153.7311377,149.5186687,137.7709327,112.0542858,60.93725257,25.29175863,6.51E+00,307.4622755,299.0373374,275.5418654,224.1085715,121.8745051,50.58351725,13.02270779,614.9245509,598.0746748,551.0837307,448.217143,243.7490103,101.1670345,26.04541559,1229.849102,1196.14935,1102.167461,896.434286,487.4980205,202.334069,52.09083118
,,,,,,,,,,,,,,,,,,,,,,,,79.43282347,0.007113184,0.07106015,0.703183643,6.397472528,35.8008253,58.48165004,0.016537938,1.282879738,1.280256822,1.270754922,,,,,,,,,0.464,0.49104,0.49038,0.49108,9.91E-10,4.57E-09,4.41E-09,4.58E-09,,,,,,,,230,5.06566096,4.984617823,4.72474986,4.073542734,2.551170103,0.792114759,0.178152566,,0.199526231,153.669273,149.4557996,137.7050134,111.9800233,60.83236318,25.12288769,6.131460807,307.338546,298.9115991,275.4100268,223.9600467,121.6647264,50.24577538,12.26292161,614.6770921,597.8231983,550.8200536,447.9200933,243.3294527,100.4915508,24.52584323,1229.354184,1195.646397,1101.640107,895.8401866,486.6589054,200.9831015,49.05168646
,,,,,,,,,,,,,,,,,,,,,,,,100,0.00895478,0.089436547,0.882736146,7.859935068,39.98936327,58.68140958,0.016962704,1.341418111,1.338865697,1.328822817,,,,,,,,,0.46049,0.4885,0.48775,0.48854,8.07E-10,3.98E-09,3.81E-09,3.98E-09,,,,,,,,235,5.025262216,4.944725048,4.686529399,4.039691024,2.528635704,0.790067328,0.177300736,,0.223872114,153.5998834,149.3852844,137.6310808,111.237688,59.67792371,23.71335504,5.771504778,307.1997667,298.7705689,275.2621616,222.475376,119.3558474,47.42671009,11.54300956,614.3995335,597.5411377,550.5243231,444.950752,238.7116949,94.85342017,23.08601911,1228.799067,1195.082275,1101.048646,889.9015039,477.4233897,189.7068403,46.17203823
,,,,,,,,,,,,,,,,,,,,,,,,125.8925412,0.011272999,0.112549845,1.107018983,9.603212121,43.96049933,58.77888683,0.017389995,1.398185704,1.395666436,1.385148143,,,,,,,,,0.457,0.48612,0.48529,0.48618,6.57E-10,3.48E-09,3.33E-09,3.50E-09,,,,,,,,240,4.986054665,4.906007407,4.649432643,4.006831599,2.506760593,0.788052226,0.176458803,,0.251188643,153.5220568,149.3061968,134.80191,105.1778311,56.39321403,22.37663052,5.43E+00,307.0441135,298.6123937,269.6038199,210.3556621,112.7864281,44.75326104,10.86114608,614.088227,597.2247873,539.2076398,420.7113242,225.5728561,89.50652209,21.72229215,1228.176454,1194.449575,1078.41528,841.4226484,451.1457122,179.0130442,43.44458431
,,,,,,,,,,,,,,,,,,,,,,,,158.4893192,0.014191262,0.141627717,1.387183675,11.66863443,47.56274793,58.8209509,0.017849684,1.457358927,1.454814336,1.443875023,,,,,,,,,0.45351,0.48388,0.48297,0.48394,5.34E-10,3.08E-09,2.92E-09,3.09E-09,,,,,,,,245,4.947978799,4.868406194,4.613403452,3.97491487,2.48551181,0.786068116,0.175626418,,0.281838293,152.3614621,144.1765978,127.4719167,99.44854025,53.28298675,21.10860947,5.11E+00,304.7229242,288.3531957,254.9438334,198.8970805,106.5659735,42.21721894,10.2155469,609.4458485,576.7063913,509.8876668,397.794161,213.131947,84.43443787,20.43109379,1218.891697,1153.412783,1019.775334,795.588322,426.263894,168.8688757,40.86218759
,,,,,,,,,,,,,,,,,,,,,,,,199.5262315,0.017864855,0.178206556,1.736711297,14.08824795,50.66122133,58.83670862,0.018351763,1.519846741,1.517191788,1.505907942,,,,,,,,,0.4503,0.48184,0.48089,0.4819,4.41E-10,2.74E-09,2.60E-09,2.75E-09,,,,,,,,250,4.910979225,4.831866763,4.578389568,3.943894683,2.464858678,0.784113745,0.174803247,,0.316227766,144.0758039,136.3396676,120.5436118,94.03050104,50.33673602,19.90550995,4.802220135,288.1516078,272.6793352,241.0872237,188.0610021,100.673472,39.81101991,9.60444027,576.3032155,545.3586704,482.1744474,376.1220041,201.3469441,79.62203981,19.20888054,1152.606431,1090.717341,964.3488947,752.2440083,402.6938881,159.2440796,38.41776108
,,,,,,,,,,,,,,,,,,,,,,,,251.1886432,0.022488785,0.224172688,2.170180854,16.8791481,53.18528781,58.84175453,0.018875967,1.581585029,1.578678424,1.567217597,,,,,,,,,0.44706,0.47982,0.47886,0.47988,3.63E-10,2.45E-09,2.32E-09,2.46E-09,,,,,,,,255,4.875004305,4.796338171,4.544342273,3.91372801,2.444772602,0.782187932,0.173988981,,0.354813389,136.2452529,128.9325171,113.9937425,88.90541115,47.54454726,18.76385892,4.513024731,272.4905059,257.8650343,227.987485,177.8108223,95.08909452,37.52771783,9.026049462,544.9810117,515.7300685,455.97497,355.6216446,190.178189,75.05543566,18.05209892,1089.962023,1031.460137,911.94994,711.2432892,380.3563781,150.1108713,36.10419785
,,,,,,,,,,,,,,,,,,,,,,,,316.227766,0.028309166,0.281936835,2.707830537,20.05594619,55.13126791,58.84311766,0.019457798,1.647083563,1.64376772,1.632281594,,,,,,,,,0.44374,0.47774,0.47681,0.47781,2.97E-10,2.18E-09,2.07E-09,2.19E-09,,,,,,,,260,4.840005831,4.761772861,4.511216091,3.884374686,2.425226891,0.780289569,0.173183325,,0.398107171,128.8436074,121.9303259,107.8002861,84.0559224,44.89708179,17.68047267,4.239294341,257.6872148,243.8606519,215.6005723,168.1118448,89.79416357,35.36094535,8.478588681,515.3744297,487.7213037,431.2011446,336.2236896,179.5883271,70.7218907,16.95717736,1030.748859,975.4426075,862.4022891,672.4473792,359.1766543,141.4437814,33.91435472
,,,,,,,,,,,,,,,,,,,,,,,,398.1071706,0.035635468,0.354519685,3.373162146,23.6054156,56.54407629,58.84342422,0.020114108,1.717613462,1.713692772,1.702366264,,,,,,,,,0.44056,0.47567,0.47477,0.47573,2.44E-10,1.94E-09,1.84E-09,1.94E-09,,,,,,,,265,4.80593874,4.728126377,4.478968509,3.855797167,2.406196601,0.778417612,0.172386002,,0.446683592,121.8460641,115.3095917,101.9423774,79.46558697,42.38556573,16.65243071,3.980136079,243.6921282,230.6191834,203.8847549,158.9311739,84.77113145,33.30486143,7.960272159,487.3842564,461.2383668,407.7695097,317.8623479,169.5422629,66.60972285,15.92054432,974.7685128,922.4767335,815.5390194,635.7246958,339.0845258,133.2194457,31.84108863
,,,,,,,,,,,,,,,,,,,,,,,,501.1872336,0.044855359,0.445604839,4.187642258,27.47044878,57.51056291,58.84348626,0.020833366,1.789536956,1.784752587,1.773865148,,,,,,,,,0.43728,0.47345,0.47262,0.47351,2.00E-10,1.71E-09,1.63E-09,1.71E-09,,,,,,,,270,4.772760851,4.695357108,4.447559735,3.827960313,2.387658384,0.776571076,0.171596752,,0.501187234,115.229135,109.0480517,96.40023953,75.1188084,40.00178308,15.67704238,3.734666708,230.4582699,218.0961034,192.8004791,150.2376168,80.00356615,31.35408476,7.469333415,460.9165398,436.1922069,385.6009581,300.4752336,160.0071323,62.70816952,14.93866683,921.8330796,872.3844137,771.2019163,600.9504672,320.0142646,125.416339,29.87733366
,,,,,,,,,,,,,,,,,,,,,,,,630.9573445,0.056459323,0.559909126,5.185278801,31.58251593,58.12924445,58.84349021,0.021661442,1.867783965,1.86188227,1.851676543,,,,,,,,,0.43384,0.47106,0.4703,0.47112,1.61E-10,1.49E-09,1.43E-09,1.49E-09,,,,,,,,275,4.740432633,4.663426055,4.41695248,3.800831191,2.369590362,0.774749031,0.170815326,,0.562341325,108.9705687,103.1246088,91.15511992,71.00079743,37.73807202,14.75180719,3.502024817,217.9411373,206.2492176,182.3102398,142.0015949,75.47614403,29.50361438,7.004049634,435.8822747,412.4984352,364.6204797,284.0031897,150.9522881,59.00722877,14.00809927,871.7645494,824.9968705,729.2409594,568.0063794,301.9045761,118.0144575,28.01619853
,,,,,,,,,,,,,,,,,,,,,,,,794.3282347,0.071063384,0.703275233,6.397619738,35.80669016,58.49701405,58.84349035,0.022627925,1.954068913,1.946800442,1.937508323,,,,,,,,,0.43049,0.4686,0.4679,0.46865,1.31E-10,1.29E-09,1.24E-09,1.30E-09,,,,,,,,280,4.708916994,4.632296627,4.38711175,3.774378903,2.351972011,0.772950597,0.170041491,,0.630957344,103.0492766,97.51926168,86.18923066,67.09753295,35.58732334,13.8743708,3.281382728,206.0985531,195.0385234,172.3784613,134.1950659,71.17464667,27.7487416,6.562765455,412.1971063,390.0770467,344.7569227,268.3901318,142.3492933,55.49748321,13.12553091,824.3942125,780.1540935,689.5138453,536.7802636,284.6985867,110.9949664,26.25106182
,,,,,,,,,,,,,,,,,,,,,,,,1000,0.089435403,0.882635897,7.855799521,39.98652581,58.69661364,58.84349035,0.023736839,2.044918543,2.036112606,2.027912179,,,,,,,,,0.42686,0.46586,0.46524,0.46591,1.04E-10,1.10E-09,1.06E-09,1.11E-09,,,,,,,,285,4.678179088,4.601934449,4.358004678,3.748574421,2.334784051,0.771174945,0.169275024,,0.707945784,97.44526296,92.21303978,81.48569333,63.39572858,33.54297931,13.04248008,3.071955826,194.8905259,184.4260796,162.9713867,126.7914572,67.08595862,26.08496016,6.143911652,389.7810518,368.8521591,325.9427733,253.5829143,134.1719172,52.16992033,12.2878233,779.5621037,737.7043183,651.8855467,507.1658286,268.3438345,104.3398407,24.57564661
,,,,,,,,,,,,,,,,,,,,,,,,1258.925412,0.112551736,1.107031685,9.605414971,43.96208086,58.79414277,58.84349035,0.025052885,2.145511177,2.135100901,2.12803533,,,,,,,,,0.42323,0.46301,0.46247,0.46305,8.27E-11,9.35E-10,9.06E-10,9.37E-10,,,,,,,,290,4.648186145,4.572307192,4.329600349,3.723390451,2.318008353,0.769421286,0.168515715,,0.794328235,92.13956003,87.18794261,77.0284887,59.88280493,31.5990307,12.25394184,2.873008255,184.2791201,174.3758852,154.0569774,119.7656099,63.19806141,24.50788367,5.74601651,368.5582401,348.7517704,308.1139548,239.5312197,126.3961228,49.01576735,11.49203302,737.1164802,697.5035409,616.2279096,479.0624394,252.7922456,98.03153469,22.98406604
,,,,,,,,,,,,,,,,,,,,,,,,1584.893192,0.14163576,1.3874831,11.67202923,47.56302502,58.83621968,58.84349035,0.026629553,2.257674377,2.245736533,2.239697446,,,,,,,,,0.41952,0.45999,0.45953,0.46003,6.52E-11,7.84E-10,7.63E-10,7.86E-10,,,,,,,,295,4.618907312,4.543384422,4.30186966,3.698801295,2.301627852,0.767688876,0.167763364,,0.891250938,87.1141671,82.42688363,72.80241152,56.54686818,29.7500091,11.5065901,2.683855169,174.2283342,164.8537673,145.604823,113.0937364,59.50001821,23.01318019,5.367710338,348.4566684,329.7075345,291.2096461,226.1874727,119.0000364,46.02636038,10.73542068,696.9133368,659.415069,582.4192921,452.3749454,238.0000728,92.05272076,21.47084135
,,,,,,,,,,,,,,,,,,,,,,,,1995.262315,0.178197294,1.736299224,14.08797096,50.66062996,58.85197142,58.84349035,0.028499081,2.376871974,2.363900154,2.35838293,,,,,,,,,0.41568,0.4568,0.4564,0.45683,5.09E-11,6.50E-10,6.34E-10,6.51E-10,,,,,,,,300,4.590313512,4.515137453,4.274785185,3.674782734,2.285626466,0.765977004,0.167017782,,1,82.35199457,77.91363899,68.79303068,53.37669516,27.99097123,10.79826615,2.503862511,164.7039891,155.827278,137.5860614,106.7533903,55.98194245,21.5965323,5.007725023,329.4079783,311.654556,275.1721227,213.5067806,111.9638849,43.1930646,10.01545005,658.8159566,623.3091119,550.3442454,427.0135613,223.9277698,86.3861292,20.03090009
,,,,,,,,,,,,,,,,,,,,,,,,2511.886432,0.224159828,2.170183598,16.88113677,53.18766345,58.85701777,58.84349035,0.030765047,2.508535859,2.495185705,2.489498877,,,,,,,,,,,,,,,,,,,,,,,,305,4.562377313,4.487539224,4.248321047,3.651311922,2.269989025,0.764285,0.166278787,,1.122018454,77.83681251,73.63280125,64.9866552,50.36172509,26.31747188,10.12681366,2.332445356,155.673625,147.2656025,129.9733104,100.7234502,52.63494376,20.25362733,4.664890712,311.3472501,294.531205,259.9466208,201.4469004,105.2698875,40.50725466,9.329781424,622.6945001,589.06241,519.8932416,402.8938008,210.539775,81.01450932,18.65956285
,,,,,,,,,,,,,,,,,,,,,,,,3162.27766,0.28193586,2.708857509,20.06049565,55.13217991,58.85838113,58.84349035,0.033529299,2.654307118,2.641547517,2.634682124,,,,,,,,,,,,,,,,,,,,,,,,310,4.535072812,4.460564182,4.222452811,3.628367285,2.254701207,0.762612225,0.165546206,,1.258925412,73.55320444,69.5697385,61.37030643,47.49205799,24.72552242,9.490088335,2.169065491,147.1064089,139.139477,122.7406129,94.98411598,49.45104483,18.98017667,4.338130982,294.2128177,278.278954,245.4812257,189.968232,98.90208967,37.96035334,8.676261964,588.4256355,556.557908,490.9624515,379.9364639,197.8041793,75.92070668,17.35252393
,,,,,,,,,,,,,,,,,,,,,,,,3981.071706,0.354504548,3.371690718,23.60209028,56.54512675,58.85868785,58.84349035,0.036880962,2.807036484,2.796687812,2.786807106,,,,,,,,,,,,,,,,,,,,,,,,315,4.508375522,4.434188172,4.197157383,3.605928433,2.239749473,0.76095807,0.164819877,,1.412537545,69.48652633,65.71055934,57.93169707,44.75845934,23.21153268,8.885978584,1.987649596,138.9730527,131.4211187,115.8633941,89.51691869,46.42306536,17.77195717,3.975299192,277.9461053,262.8422373,231.7267883,179.0338374,92.84613071,35.54391433,7.950598385,555.8922107,525.6844747,463.4535766,358.0676748,185.6922614,71.08782867,15.90119677
,,,,,,,,,,,,,,,,,,,,,,,,5011.872336,0.445682682,4.192757583,27.5708247,57.60669809,58.85874979,58.84349035,0.041021788,2.978595831,2.972420256,2.957709466,,,,,,,,,,,,,,,,,,,,,,,,320,4.48226228,4.408388342,4.172412912,3.583976074,2.225121019,0.759321957,0.164099643,,1.584893192,65.62287162,62.04208405,54.65921732,42.15237017,21.77223619,8.312431639,1.515658023,131.2457432,124.0841681,109.3184346,84.30474033,43.54447238,16.62486328,3.031316046,262.4914865,248.1683362,218.6368693,168.6094807,87.08894476,33.24972656,6.062632091,524.982973,496.3366724,437.2737385,337.2189613,174.1778895,66.49945311,12.12526418
,,,,,,,,,,,,,,,,,,,,,,,,6309.573445,0.560060634,5.195170499,31.80810874,58.23721706,58.85875379,58.84349035,0.04610936,3.159255621,3.160195504,3.137693187,,,,,,,,,,,,,,,,,,,,,,,,325,4.45671115,4.383143053,4.148198709,3.562491944,2.210803721,0.757703334,0.163385353,,1.77827941,61.94904236,58.55182277,51.54192865,39.66592088,20.40460111,7.767478847,1.097540107,123.8980847,117.1036455,103.0838573,79.33184176,40.80920222,15.53495769,2.195080215,247.7961694,234.2072911,206.1677146,158.6636835,81.61840444,31.06991539,4.390160429,495.5923389,468.4145821,412.3354292,317.327367,163.2368089,62.13983077,8.780320859
,,,,,,,,,,,,,,,,,,,,,,,,7943.282347,0.703461507,6.413962219,36.16343371,58.58213603,58.85875392,58.84349035,0.052396167,3.350910322,3.362582051,3.328650143,,,,,,,,,,,,,,,,,,,,,,,,330,4.431701344,4.3584318,4.124495166,3.541458732,2.196786088,0.756101677,0.162676866,,1.995262315,58.4525274,55.22796088,48.56956538,37.29194664,19.10573266,7.249255535,0.743956434,116.9050548,110.4559218,97.13913076,74.58389327,38.21146532,14.49851107,1.487912867,233.8101096,220.9118435,194.2782615,149.1677865,76.42293064,28.99702214,2.975825734,467.6202192,441.8236871,388.556523,298.3355731,152.8458613,57.99404428,5.951651469
,,,,,,,,,,,,,,,,,,,,,,,,10000,0.88317068,7.89154586,40.52284533,58.75787464,58.85875391,58.84349035,0.060197043,3.555403214,3.582286055,3.532421956,,,,,,,,,,,,,,,,,,,,,,,,335,4.407213143,4.33423513,4.101283684,3.520860019,2.183057225,0.754516482,0.161974044,,2.238721139,55.12148794,52.05935242,45.73254389,35.02400073,17.87277605,6.756013494,0.462366271,110.2429759,104.1187048,91.46508779,70.04800147,35.7455521,13.51202699,0.924732541,220.4859518,208.2374097,182.9301756,140.0960029,71.49110419,27.02405398,1.849465082,440.9719035,416.4748194,365.8603511,280.1920059,142.9822084,54.04810795,3.698930164
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,340,4.383227832,4.310534579,4.078546611,3.500680222,2.169606789,0.752947271,0.161276758,,2.511886432,51.94475117,49.03552166,43.02197897,32.85636176,16.70283139,6.28612681,0.255338419,103.8895023,98.07104332,86.04395795,65.71272351,33.40566278,12.57225362,0.510676839,207.7790047,196.1420866,172.0879159,131.425447,66.81132555,25.14450724,1.021353678,415.5580093,392.2841733,344.1758318,262.8508941,133.6226511,50.28901448,2.042707356
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,345,4.359727627,4.287312607,4.056267174,3.480904536,2.156424957,0.751393587,0.160584882,,2.818382931,48.91181224,46.14667308,40.42970603,30.78402909,15.59289272,5.838093281,0.119089519,97.82362449,92.29334616,80.85941205,61.56805818,31.18578545,11.67618656,0.238179039,195.647249,184.5866923,161.7188241,123.1361164,62.37157089,23.35237312,0.476358077,391.2944979,369.1733846,323.4376482,246.2722327,124.7431418,46.70474624,0.952716154
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,350,4.336695624,4.264552537,4.03442943,3.461518884,2.143502388,0.749854992,0.159898297,,3.16227766,46.01284498,43.38370942,37.9483071,28.80270088,14.53982114,5.410533569,0.042847722,92.02568995,86.76741885,75.89661421,57.60540177,29.07964227,10.82106714,0.085695443,184.0513799,173.5348377,151.7932284,115.2108035,58.15928455,21.64213428,0.171390886,368.1027598,347.0696754,303.5864568,230.4216071,116.3185691,43.28426855,0.342781772
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,355,4.314115737,4.242238502,4.013018207,3.442509878,2.130830198,0.748331066,0.159216886,,3.548133892,43.23872089,40.73825697,35.57113758,26.90872857,13.54035691,5.002189345,0.009865071,86.47744178,81.47651393,71.14227516,53.81745715,27.08071381,10.00437869,0.019730141,172.9548836,162.9530279,142.2845503,107.6349143,54.16142763,20.00875738,0.039460283,345.9097671,325.9060557,284.5691006,215.2698286,108.3228553,40.01751476,0.078920566
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,360,4.291972654,4.220355395,3.992019062,3.423864767,2.118399928,0.746821409,0.158540542,,3.981071706,40.58103601,38.20269632,33.29234917,25.09904294,12.59116831,4.611920989,0.00088153,81.16207202,76.40539264,66.58469833,50.19808589,25.18233662,9.223841979,0.00176306,162.324144,152.8107853,133.1693967,100.3961718,50.36467325,18.44768396,0.003526121,324.6482881,305.6215705,266.3387933,200.7923435,100.7293465,36.89536792,0.007052241
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,365,4.270251784,4.198888823,3.971418235,3.405571406,2.106203522,0.745325636,0.157869156,,4.466835922,38.0321438,35.77019611,31.10690364,23.37104918,11.68892705,4.238705356,2.26144E-06,76.0642876,71.54039221,62.21380728,46.74209836,23.37785411,8.477410712,4.52288E-06,152.1285752,143.0807844,124.4276146,93.48419672,46.75570822,16.95482142,9.04577E-06,304.2571504,286.1615689,248.8552291,186.9683934,93.51141644,33.90964285,1.80915E-05
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,370,4.248939216,4.177825066,3.951202607,3.387618214,2.094233296,0.74384338,0.157202628,,5.011872336,35.58519179,33.43474558,29.01057066,21.72249215,10.83039475,3.881634374,0,71.17038357,66.86949115,58.02114132,43.4449843,21.6607895,7.763268748,0,142.3407671,133.7389823,116.0422826,86.8899686,43.321579,15.5265375,0,284.6815343,267.4779646,232.0845653,173.7799372,86.643158,31.05307499,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,375,4.228021679,4.157151029,3.93135966,3.369994144,2.082481923,0.742374286,0.15654086,,5.623413252,33.234158,31.19118092,26.9999024,20.15129847,10.01250399,3.402400765,0,66.46831601,62.38236183,53.99980479,40.30259694,20.02500797,6.80480153,0,132.936632,124.7647237,107.9996096,80.60519389,40.05001594,13.60960306,0,265.873264,249.5294473,215.9992192,161.2103878,80.10003189,27.21920612,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,380,4.207486503,4.136854218,3.911877447,3.352688651,2.070942409,0.740918017,0.155883758,,6.309573445,30.97388232,29.03519872,25.07217792,18.65540819,9.232421649,2.467990906,0,61.94776463,58.07039743,50.14435584,37.31081638,18.4648433,4.935981811,0,123.8955293,116.1407949,100.2887117,74.62163277,36.9296866,9.871963622,0,247.7910585,232.2815897,200.5774234,149.2432655,73.85937319,19.74392724,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,385,4.187321587,4.116922692,3.892744554,3.335691661,2.059608072,0.739474246,0.155231231,,7.079457844,28.80008601,26.96334907,23.22531197,17.23261482,8.487589988,1.676587272,0,57.60017202,53.92669814,46.45062393,34.46522964,16.97517998,3.353174545,0,115.200344,107.8533963,92.90124787,68.93045928,33.95035995,6.706349089,0,230.4006881,215.7067926,185.8024957,137.8609186,67.9007199,13.41269818,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,390,4.167515364,4.097345043,3.873950072,3.318993547,2.048472526,0.73804266,0.154583193,,7.943282347,26.70937221,24.97300046,21.45772581,15.88043646,7.77574871,1.045053669,0,53.41874443,49.94600092,42.91545161,31.76087292,15.55149742,2.090107337,0,106.8374889,99.89200184,85.83090322,63.52174584,31.10299484,4.180214674,0,213.6749777,199.7840037,171.6618064,127.0434917,62.20598968,8.360429349,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,395,4.148056771,4.078110357,3.855483568,3.302585101,2.037529666,0.736622959,0.153939558,,8.912509381,24.69919901,23.06226937,19.76818331,14.59604089,7.094945718,0.57947862,0,49.39839801,46.12453874,39.53636662,29.19208178,14.18989144,1.158957239,0,98.79679602,92.24907749,79.07273323,58.38416357,28.37978287,2.317914479,0,197.593592,184.498155,158.1454665,116.7683271,56.75956574,4.635828958,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,400,4.128935222,4.059208192,3.83733506,3.286457513,2.026773648,0.735214854,0.153300248,,10,22.76781783,21.22991015,18.15560209,13.37624224,6.443543782,0.271891319,0,45.53563565,42.45982029,36.31120418,26.75248448,12.88708756,0.543782637,0,91.07127131,84.91964059,72.62240836,53.50496897,25.77417513,1.087565274,0,182.1425426,169.8392812,145.2448167,107.0099379,51.54835026,2.175130548,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,405,4.110140581,4.04062855,3.819494988,3.270602346,2.01619888,0.733818065,0.152665182,,11.22018454,20.91417185,19.47516484,16.6188575,12.21757593,5.820227276,0.098767195,0,41.8283437,38.95032967,33.237715,24.43515186,11.64045455,0.19753439,0,83.6566874,77.90065935,66.47543001,48.87030373,23.2809091,0.39506878,0,167.3133748,155.8013187,132.95086,97.74060745,46.56181821,0.79013756,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,410,4.09166314,4.022361854,3.801954197,3.255011521,2.005800003,0.732432326,0.152034286,,12.58925412,19.13775317,17.79757953,15.15660433,11.11644401,5.224010196,0.023144708,0,38.27550635,35.59515906,30.31320866,22.23288802,10.44802039,0.046289415,0,76.5510127,71.19031812,60.62641732,44.46577604,20.89604078,0.09257883,0,153.1020254,142.3806362,121.2528346,88.93155208,41.79208156,0.185157661,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,415,4.073493591,4.004398921,3.784703909,3.239677292,1.995571881,0.731057378,0.151407488,,14.12537545,17.43842404,16.19680162,13.76714531,10.06930826,4.654245839,0.002158639,0,34.87684808,32.39360323,27.53429062,20.13861652,9.308491679,0.004317277,0,69.75369617,64.78720646,55.06858123,40.27723305,18.61698336,0.008634554,0,139.5073923,129.5744129,110.1371625,80.55446609,37.23396672,0.017269109,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,420,4.055623009,3.98673095,3.767735709,3.224592233,1.985509591,0.729692973,0.150784717,,15.84893192,15.81621535,14.67238097,12.44837454,9.072898931,4.110639181,7.10561E-06,0,31.6324307,29.34476194,24.89674909,18.14579786,8.221278361,1.42112E-05,0,63.26486141,58.68952388,49.79349817,36.29159572,16.44255672,2.84225E-05,0,126.5297228,117.3790478,99.58699635,72.58319145,32.88511344,5.68449E-05,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,425,4.038042833,3.969349494,3.75104152,3.209749218,1.975608408,0.72833887,0.150165904,,17.7827941,14.2711246,13.22360488,11.19781592,8.124406534,3.593263473,0,0,28.5422492,26.44720975,22.39563184,16.24881307,7.186526946,0,0,57.08449839,52.89441951,44.79126369,32.49762614,14.37305389,0,0,114.1689968,105.788839,89.58252738,64.99525228,28.74610778,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,430,4.020744841,3.952246443,3.734613593,3.195141405,1.965863797,0.726994838,0.149550985,,19.95262315,12.8029429,11.849399,10.01276175,7.221633911,3.102581863,0,0,25.6058858,23.698798,20.02552351,14.44326782,6.205163727,0,0,51.21177159,47.39759599,40.05104702,28.88653564,12.41032745,0,0,102.4235432,94.79519199,80.10209404,57.77307129,24.82065491,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,435,4.00372114,3.93541401,3.718444481,3.180762227,1.956271404,0.725660654,0.148939896,,22.38721139,11.41114446,10.54832253,8.890497782,6.363101575,2.639472977,0,0,22.82228891,21.09664506,17.78099556,12.72620315,5.278945953,0,0,45.64457783,42.19329012,35.56199113,25.4524063,10.55789191,0,0,91.28915565,84.38658023,71.12398225,50.9048126,21.11578381,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,440,3.986964143,3.918844713,3.702527032,3.166605372,1.946827043,0.724336104,0.148332575,,25.11886432,10.09486895,9.318673493,7.828582524,5.548114307,2.205257401,0,0,20.1897379,18.63734699,15.65716505,11.09622861,4.410514803,0,0,40.37947579,37.27469397,31.31433009,22.19245723,8.821029605,0,0,80.75895158,74.54938794,62.62866019,44.38491446,17.64205921,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,445,3.97046656,3.902531359,3.68685437,3.152664771,1.937526694,0.723020977,0.147728963,,28.18382931,8.853016216,8.158701098,6.82513803,4.776804009,1.801720154,0,0,17.70603243,16.3174022,13.65027606,9.553608017,3.603440307,0,0,35.41206486,32.63480439,27.30055212,19.10721603,7.206880614,0,0,70.82412973,65.26960879,54.60110424,38.21443207,14.41376123,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,450,3.954221376,3.886467031,3.671419882,3.13893459,1.928366488,0.721715075,0.147129003,,31.6227766,7.684453893,7.066900136,5.879110011,4.050161245,1.431122186,0,0,15.36890779,14.13380027,11.75822002,8.100322491,2.862244371,0,0,30.73781557,28.26760054,23.51644004,16.20064498,5.724488742,0,0,61.47563114,56.53520109,47.03288009,32.40128996,11.44897748,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,455,3.938221845,3.870645072,3.656217204,3.125409215,1.919342704,0.720418201,0.146532637,,35.48133892,6.588315578,6.042344067,4.990468176,3.370059355,0.999335444,0,0,13.17663116,12.08468813,9.980936352,6.74011871,1.998670889,0,0,26.35326231,24.16937627,19.9618727,13.48023742,3.997341777,0,0,52.70652462,48.33875254,39.92374541,26.96047484,7.994683555,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,460,3.922461471,3.855059076,3.641240213,3.112083243,1.91045176,0.719130169,0.145939813,,39.81071706,5.564346217,5.085005065,4.16033653,2.739266444,0.426989196,0,0,11.12869243,10.17001013,8.320673059,5.478532889,0.853978392,0,0,22.25738487,20.34002026,16.64134612,10.95706578,1.707956783,0,0,44.51476974,40.68004052,33.28269224,21.91413156,3.415913566,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,465,3.906934001,3.839702873,3.626483011,3.098951468,1.901690207,0.717850797,0.145350478,,44.66835922,4.613239173,4.196014159,3.391058668,2.161434689,0.133055429,0,0,9.226478347,8.392028317,6.782117336,4.322869378,0.266110858,0,0,18.45295669,16.78405663,13.56423467,8.645738756,0.532221716,0,0,36.90591339,33.56811327,27.12846935,17.29147751,1.064443433,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,470,3.891633408,3.824570519,3.611939916,3.086008879,1.893054723,0.716579909,0.144764581,,50.11872336,3.736910246,3.377829899,2.686206474,1.641050835,0.023225723,0,0,7.473820492,6.755659799,5.372412947,3.28210167,0.046451446,0,0,14.94764098,13.5113196,10.74482589,6.56420334,0.092902893,0,0,29.89528197,27.0226392,21.48965179,13.12840668,0.185805786,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,475,3.876553887,3.809656288,3.597605452,3.073250645,1.884542107,0.715317334,0.144182072,,56.23413252,2.93866584,2.634300525,2.050529673,1.183321352,0.000982604,0,0,5.87733168,5.26860105,4.101059345,2.366642703,0.001965208,0,0,11.75466336,10.5372021,8.202118691,4.733285407,0.003930417,0,0,23.50932672,21.0744042,16.40423738,9.466570813,0.007860834,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,480,3.861689838,3.794954656,3.583474341,3.060672108,1.87614927,0.714062909,0.143602903,,63.09573445,2.223236584,1.970610463,1.489822051,0.793944599,9.34778E-14,0,0,4.446473168,3.941220925,2.979644102,1.587889199,1.86956E-13,0,0,8.892946335,7.882441851,5.959288204,3.175778397,3.73911E-13,0,0,17.78589267,15.7648837,11.91857641,6.351556795,7.47822E-13,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,485,3.847035861,3.780460296,3.56954149,3.048268776,1.867873236,0.712816472,0.143027028,,70.79457844,1.596650652,1.393088053,1.010650806,0.478682662,0,0,0,3.193301304,2.786176105,2.021301611,0.957365325,0,0,0,6.386602608,5.572352211,4.042603223,1.91473065,0,0,0,12.77320522,11.14470442,8.085206446,3.8294613,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,490,3.832586747,3.76616807,3.555801988,3.036036314,1.859711133,0.711577871,0.142454402,,79.43282347,1.065899398,0.908812746,0.619852225,0.24256682,0,0,0,2.131798797,1.817625493,1.239704451,0.48513364,0,0,0,4.263597593,3.635250986,2.479408901,0.970267279,0,0,0,8.527195187,7.270501972,4.958817802,1.940534559,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,495,3.818337465,3.752073016,3.54225109,3.023970538,1.851660187,0.710346954,0.14188498,,89.12509381,0.638289205,0.52488923,0.323613637,0.088385408,0,0,0,1.276578409,1.049778461,0.647227275,0.176770816,0,0,0,2.553156818,2.099556922,1.29445455,0.353541631,0,0,0,5.106313637,4.199113843,2.588909099,0.707083262,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,500,3.804283161,3.738170345,3.52888422,3.01206741,1.843717723,0.709123576,0.14131872,,100,0.320251711,0.247118228,0.125762924,0.013518392,0,0,0,0.640503421,0.494236455,0.251525849,0.027036785,0,0,0,1.281006843,0.988472911,0.503051697,0.054073569,0,0,0,2.562013685,1.976945821,1.006103394,0.108147138,0,0,0


==> Content/Data/Results_HALO-V02_highError.csv <==
xMP_pos,xMP_label,yMP_iron_meas,yMP_both_meas,yMP_iron_sim,yMP_both_sim,yMP_both_simPSO
1,b2,-4.175349351,-1.435524247,-4.055650555,-1.072321161,-0.458678359
2,a2,-62.71920579,-16.37834612,-63.23366485,-9.151483571,-13.71103309
3,b3,-2.281483276,-0.063576713,-2.463029918,-0.577066705,-1.493696105
4,a3,5.614962186,2.666489933,5.55220236,0.570268605,0.872055648
5,b4,-0.987801388,-0.260493205,-0.904274475,-0.145840052,0.003981423
6,a4,-3.773869522,-0.411473684,-3.8466458,0.236203163,-0.092892521
7,b5,-0.254877046,0.032421492,-0.279724798,-0.026354261,-0.140483034
8,a5,0.162373411,-0.03935403,0.144855037,-0.077814961,-0.020607972
9,b6,-0.075367446,0.011886233,-0.06339424,0.005538145,0.017358217
10,a6,-0.088150495,0.065649279,-0.098779346,0.076841861,0.064535598


==> Content/Data/Results_HALO-V02_lowError.csv <==
xMP_pos,xMP_label,yMP_iron_meas,yMP_both_meas,yMP_iron_sim,yMP_both_sim,yMP_both_simPSO
1,b2,-1.130679512,-0.012046531,-1.401509717,-0.435218854,0.224304855
2,a2,12.37534941,-3.080433371,12.44194955,1.615910955,-3.260192559
3,b3,-5.955476699,-2.520222415,-6.077616556,-1.313087162,-2.262712982
4,a3,-3.367113478,-0.241391617,-3.458104294,-0.228498138,0.171619647
5,b4,-0.114675802,0.206643323,-0.289248553,-0.042440945,0.117281051
6,a4,0.774932012,-0.582967076,0.78866395,-0.047893464,-0.406215004
7,b5,-0.680193478,-0.120167047,-0.707370784,-0.059013421,-0.176638658
8,a5,-0.107190761,0.046657416,-0.126533904,0.044543801,0.109948282
9,b6,-0.011834872,-0.003427947,-0.020096495,0.002584591,0.014849968
10,a6,0.024277435,-0.059482113,0.023181724,-0.016081834,-0.030489611


==> Content/Data/Results_HALO-V02_mediumError.csv <==
xMP_pos,xMP_label,yMP_iron_meas,yMP_both_meas,yMP_iron_sim,yMP_both_sim,yMP_both_simPSO
1,b2,4.552017829,2.768404376,4.291252604,0.866866055,1.551959396
2,a2,-30.08816912,-10.44474441,-30.42371522,-5.086545706,-9.670892712
3,b3,-2.885685322,-1.004411164,-2.892748633,-0.662929367,-1.596700669
4,a3,-16.10424125,-1.552660879,-16.4692168,-1.36248395,-0.87595423
5,b4,1.066272783,0.694814101,1.041223376,0.168846264,0.33499856
6,a4,-1.761014191,-0.389695648,-1.779228523,0.084130632,-0.25312596
7,b5,-0.310323487,-0.019407959,-0.330856409,-0.030199171,-0.145717454
8,a5,-0.55070751,0.251327349,-0.547201464,0.212278885,0.282065921
9,b6,0.075378767,-0.002005804,0.076209451,-0.00338974,0.009388326
10,a6,-0.03633976,0.012229082,-0.03568553,0.035782678,0.022673975


==> Content/Data/Results_HALO_GeometricalError.csv <==
xprobe,yprobe,xl_v00,xr_v00,yl_v00,yr_v00,xl_v01,xr_v01,yl_v01,yr_v01,xl_v02,xr_v02,yl_v02,yr_v02
15,0,-43,43,-30,-30,-43.72275577,46.1619666,-29.13834694,-28.86624048,-42.99092739,42.77164236,-29.99551336,-29.99641396
14.97040093,0.941857793,-43,43,-28.7755102,-28.7755102,-43.59186282,45.99350516,-28.78104674,-28.51100086,-43.00000338,42.78094235,-29.69226172,-29.69331002
14.88172052,1.879998503,-43,43,-27.55102041,-27.55102041,-43.46349217,45.82782989,-28.42503171,-28.15706045,-43.00889603,42.79009962,-29.38901553,-29.39020832
14.73430876,2.810719719,-43,43,-26.32653061,-26.32653061,-43.33764381,45.66494079,-28.07030186,-27.80441926,-43.01760532,42.79911417,-29.08577478,-29.08710887
14.52874742,3.730348307,-43,43,-25.10204082,-25.10204082,-43.21431775,45.50483787,-27.71685717,-27.45307728,-43.02613125,42.807986,-28.78253948,-28.78401165
14.26584774,4.635254916,-43,43,-23.87755102,-23.87755102,-43.09351397,45.34752111,-27.36469766,-27.10303451,-43.03447383,42.81671511,-28.47930961,-28.48091668
13.94664729,5.52186829,-43,43,-22.65306122,-22.65306122,-42.9752325,45.19299053,-27.01382333,-26.75429096,-43.04263306,42.82530149,-28.17608519,-28.17782395
13.57240579,6.386689373,-43,43,-21.42857143,-21.42857143,-42.85947331,45.04124612,-26.66423416,-26.40684661,-43.05060893,42.83374516,-27.8728662,-27.87473346
13.1446002,7.226305112,-43,43,-20.20408163,-20.20408163,-42.74623642,44.89228788,-26.31593017,-26.06070149,-43.05840145,42.8420461,-27.56965266,-27.57164521
12.66491888,8.037401925,-43,43,-18.97959184,-18.97959184,-42.63552182,44.74611581,-25.96891135,-25.71585557,-43.06601061,42.85020432,-27.26644457,-27.26855921
12.13525492,8.816778784,-43,43,-17.75510204,-17.75510204,-42.52732952,44.60272991,-25.6231777,-25.37230887,-43.07343642,42.85821982,-26.96324191,-26.96547545
11.55769864,9.561359846,-43,43,-16.53061224,-16.53061224,-42.42165951,44.46213018,-25.27872923,-25.03006138,-43.08067888,42.8660926,-26.66004469,-26.66239393
10.93452941,10.26820659,-43,43,-15.30612245,-15.30612245,-42.31851179,44.32431662,-24.93556593,-24.6891131,-43.08773798,42.87382266,-26.35685292,-26.35931465
10.26820659,10.93452941,-43,43,-14.08163265,-14.08163265,-42.21788637,44.18928923,-24.5936878,-24.34946404,-43.09461373,42.88140999,-26.05366659,-26.05623761
9.561359846,11.55769864,-43,43,-12.85714286,-12.85714286,-42.11978324,44.05704802,-24.25309485,-24.01111418,-43.10130612,42.88885461,-25.7504857,-25.75316282
8.816778784,12.13525492,-43,43,-11.63265306,-11.63265306,-42.0242024,43.92759298,-23.91378706,-23.67406355,-43.10781516,42.8961565,-25.44731025,-25.45009027
8.037401925,12.66491888,-43,43,-10.40816327,-10.40816327,-41.93114386,43.8009241,-23.57576445,-23.33831212,-43.11414085,42.90331567,-25.14414025,-25.14701996
7.226305112,13.1446002,-43,43,-9.183673469,-9.183673469,-41.84060761,43.6770414,-23.23902702,-23.00385991,-43.12028318,42.91033212,-24.84097569,-24.84395189
6.386689373,13.57240579,-43,43,-7.959183673,-7.959183673,-41.75259365,43.55594487,-22.90357475,-22.67070691,-43.12624215,42.91720585,-24.53781656,-24.54088606
5.52186829,13.94664729,-43,43,-6.734693878,-6.734693878,-41.66710199,43.43763451,-22.56940766,-22.33885312,-43.13201778,42.92393686,-24.23466288,-24.23782248
4.635254916,14.26584774,-43,43,-5.510204082,-5.510204082,-41.58413262,43.32211032,-22.23652574,-22.00829855,-43.13761004,42.93052515,-23.93151465,-23.93476114
3.730348307,14.52874742,-43,43,-4.285714286,-4.285714286,-41.50368554,43.2093723,-21.90492899,-21.67904319,-43.14301896,42.93697071,-23.62837185,-23.63170204
2.810719719,14.73430876,-43,43,-3.06122449,-3.06122449,-41.42576076,43.09942046,-21.57461742,-21.35108704,-43.14824452,42.94327355,-23.3252345,-23.32864518
1.879998503,14.88172052,-43,43,-1.836734694,-1.836734694,-41.35035827,42.99225478,-21.24559102,-21.0244301,-43.15328672,42.94943367,-23.02210258,-23.02559056
0.941857793,14.97040093,-43,43,-0.612244898,-0.612244898,-41.27747808,42.88787528,-20.91784979,-20.69907238,-43.15814558,42.95545107,-22.71897611,-22.72253819
-2.41218E-15,15,-43,43,0.612244898,0.612244898,-41.20712018,42.78628194,-20.59139374,-20.37501387,-43.16282107,42.96132575,-22.41585508,-22.41948806
-0.941857793,14.97040093,-43,43,1.836734694,1.836734694,-41.13928457,42.68747478,-20.26622285,-20.05225458,-43.16731322,42.96705771,-22.1127395,-22.11644017
-1.879998503,14.88172052,-43,43,3.06122449,3.06122449,-41.07397126,42.59145379,-19.94233714,-19.73079449,-43.171622,42.97264695,-21.80962935,-21.81339452
-2.810719719,14.73430876,-43,43,4.285714286,4.285714286,-41.01118023,42.49821897,-19.61973661,-19.41063362,-43.17574744,42.97809346,-21.50652465,-21.51035112
-3.730348307,14.52874742,-43,43,5.510204082,5.510204082,-40.95091151,42.40777032,-19.29842124,-19.09177196,-43.17968952,42.98339725,-21.20342538,-21.20730995
-4.635254916,14.26584774,-43,43,6.734693878,6.734693878,-40.89316507,42.32010784,-18.97839105,-18.77420952,-43.18344825,42.98855832,-20.90033156,-20.90427103
-5.52186829,13.94664729,-43,43,7.959183673,7.959183673,-40.83794093,42.23523154,-18.65964603,-18.45794629,-43.18702362,42.99357667,-20.59724319,-20.60123435
-6.386689373,13.57240579,-43,43,9.183673469,9.183673469,-40.78523909,42.1531414,-18.34218619,-18.14298227,-43.19041564,42.9984523,-20.29416025,-20.29819991
-7.226305112,13.1446002,-43,43,10.40816327,10.40816327,-40.73505953,42.07383744,-18.02601151,-17.82931746,-43.1936243,43.00318521,-19.99108276,-19.99516772
-8.037401925,12.66491888,-43,43,11.63265306,11.63265306,-40.68740227,41.99731964,-17.71112201,-17.51695187,-43.19664961,43.0077754,-19.6880107,-19.69213777
-8.816778784,12.13525492,-43,43,12.85714286,12.85714286,-40.64226731,41.92358802,-17.39751768,-17.20588549,-43.19949156,43.01222286,-19.38494409,-19.38911006
-9.561359846,11.55769864,-43,43,14.08163265,14.08163265,-40.59965463,41.85264257,-17.08519853,-16.89611832,-43.20215017,43.0165276,-19.08188292,-19.08608459
-10.26820659,10.93452941,-43,43,15.30612245,15.30612245,-40.55956426,41.78448329,-16.77416455,-16.58765037,-43.20462541,43.02068962,-18.7788272,-18.78306136
-10.93452941,10.26820659,-43,43,16.53061224,16.53061224,-40.52199617,41.71911018,-16.46441574,-16.28048163,-43.20691731,43.02470892,-18.47577691,-18.48004037
-11.55769864,9.561359846,-43,43,17.75510204,17.75510204,-40.48695038,41.65652324,-16.1559521,-15.9746121,-43.20902584,43.0285855,-18.17273207,-18.17702163
-12.13525492,8.816778784,-43,43,18.97959184,18.97959184,-40.45442688,41.59672247,-15.84877364,-15.67004178,-43.21095103,43.03231936,-17.86969267,-17.87400513
-12.66491888,8.037401925,-43,43,20.20408163,20.20408163,-40.42442567,41.53970788,-15.54288034,-15.36677068,-43.21269286,43.0359105,-17.56665871,-17.57099087
-13.1446002,7.226305112,-43,43,21.42857143,21.42857143,-40.39694676,41.48547945,-15.23827223,-15.06479879,-43.21425133,43.03935891,-17.26363019,-17.26797885
-13.57240579,6.386689373,-43,43,22.65306122,22.65306122,-40.37199014,41.4340372,-14.93494928,-14.76412611,-43.21562646,43.0426646,-16.96060711,-16.96496908
-13.94664729,5.52186829,-43,43,23.87755102,23.87755102,-40.34955582,41.38538111,-14.63291151,-14.46475265,-43.21681822,43.04582757,-16.65758948,-16.66196155
-14.26584774,4.635254916,-43,43,25.10204082,25.10204082,-40.32964379,41.3395112,-14.33215891,-14.1666784,-43.21782664,43.04884782,-16.35457729,-16.35895626
-14.52874742,3.730348307,-43,43,26.32653061,26.32653061,-40.31225405,41.29642746,-14.03269148,-13.86990336,-43.2186517,43.05172535,-16.05157053,-16.05595321
-14.73430876,2.810719719,-43,43,27.55102041,27.55102041,-40.29738661,41.25612989,-13.73450922,-13.57442753,-43.2192934,43.05446016,-15.74856923,-15.7529524
-14.88172052,1.879998503,-43,43,28.7755102,28.7755102,-40.28504146,41.21861849,-13.43761214,-13.28025092,-43.21975175,43.05705225,-15.44557336,-15.44995384
-14.97040093,0.941857793,-43,43,30,30,-40.2752186,41.18389327,-13.14200023,-12.98737352,-43.22002675,43.05950161,-15.14258293,-15.14695751
-15,1.83697E-15,,,,,-40.26791804,41.15195421,-12.84767349,-12.69579533,-43.22011839,43.06180825,-14.83959795,-14.84396343
-14.97040093,-0.941857793,,,,,-40.26313977,41.12280132,-12.55463193,-12.40551636,-43.22002668,43.06397217,-14.53661841,-14.5409716
-14.88172052,-1.879998503,,,,,-40.26088379,41.09643461,-12.26287554,-12.1165366,-43.21975161,43.06599337,-14.23364431,-14.237982
-14.73430876,-2.810719719,,,,,-40.26115011,41.07285407,-11.97240432,-11.82885605,-43.21929319,43.06787185,-13.93067565,-13.93499464
-14.52874742,-3.730348307,,,,,-40.26393872,41.05205969,-11.68321828,-11.54247472,-43.21865142,43.06960761,-13.62771243,-13.63200953
-14.26584774,-4.635254916,,,,,-40.26924962,41.03405149,-11.3953174,-11.25739259,-43.21782629,43.07120065,-13.32475466,-13.32902666
-13.94664729,-5.52186829,,,,,-40.27708282,41.01882946,-11.1087017,-10.97360969,-43.21681781,43.07265096,-13.02180233,-13.02604603
-13.57240579,-6.386689373,,,,,-40.28743831,41.0063936,-10.82337117,-10.69112599,-43.21562597,43.07395855,-12.71885544,-12.72306765
-13.1446002,-7.226305112,,,,,-40.3003161,40.99674392,-10.53932582,-10.40994151,-43.21425078,43.07512342,-12.41591399,-12.4200915
-12.66491888,-8.037401925,,,,,-40.31571618,40.9898804,-10.25656564,-10.13005624,-43.21269224,43.07614557,-12.11297798,-12.1171176
-12.13525492,-8.816778784,,,,,-40.33363855,40.98580305,-9.975090628,-9.851470178,-43.21095034,43.077025,-11.81004742,-11.81414594
-11.55769864,-9.561359846,,,,,-40.35408321,40.98451188,-9.694900791,-9.574183333,-43.20902508,43.07776171,-11.50712229,-11.51117652
-10.93452941,-10.26820659,,,,,-40.37705017,40.98600687,-9.415996127,-9.298195701,-43.20691648,43.07835569,-11.20420261,-11.20820935
-10.26820659,-10.93452941,,,,,-40.40253943,40.99028804,-9.138376636,-9.023507282,-43.20462451,43.07880696,-10.90128837,-10.90524441
-9.561359846,-11.55769864,,,,,-40.43055097,40.99735538,-8.862042318,-8.750118076,-43.2021492,43.0791155,-10.59837957,-10.60228172
-8.816778784,-12.13525492,,,,,-40.46108481,41.00720889,-8.586993172,-8.478028083,-43.19949053,43.07928132,-10.29547622,-10.29932127
-8.037401925,-12.66491888,,,,,-40.49414094,41.01984857,-8.313229199,-8.207237303,-43.1966485,43.07930442,-9.992578304,-9.996363065
-7.226305112,-13.1446002,,,,,-40.52971937,41.03527442,-8.040750399,-7.937745736,-43.19362313,43.0791848,-9.689685832,-9.693407099
-6.386689373,-13.57240579,,,,,-40.56782009,41.05348644,-7.769556771,-7.669553382,-43.19041439,43.07892246,-9.386798801,-9.390453376
-5.52186829,-13.94664729,,,,,-40.6084431,41.07448464,-7.499648317,-7.40266024,-43.18702231,43.07851739,-9.083917213,-9.087501894
-4.635254916,-14.26584774,,,,,-40.65158841,41.098269,-7.231025035,-7.137066312,-43.18344686,43.07796961,-8.781041066,-8.784552655
-3.730348307,-14.52874742,,,,,-40.69725601,41.12483954,-6.963686926,-6.872771596,-43.17968807,43.0772791,-8.478170361,-8.481605657
-2.810719719,-14.73430876,,,,,-40.74544591,41.15419625,-6.697633989,-6.609776094,-43.17574592,43.07644587,-8.175305097,-8.178660902
-1.879998503,-14.88172052,,,,,-40.79615809,41.18633912,-6.432866225,-6.348079804,-43.17162042,43.07546992,-7.872445276,-7.875718389
-0.941857793,-14.97040093,,,,,-40.84939257,41.22126817,-6.169383634,-6.087682727,-43.16731156,43.07435125,-7.569590896,-7.572778117
-2.75546E-15,-15,,,,,-40.90514935,41.25898339,-5.907186216,-5.828584863,-43.16281935,43.07308986,-7.266741959,-7.269840088
0.941857793,-14.97040093,,,,,-40.96342842,41.29948479,-5.646273971,-5.570786212,-43.15814378,43.07168574,-6.963898463,-6.966904301
1.879998503,-14.88172052,,,,,-41.02422978,41.34277235,-5.386646898,-5.314286774,-43.15328486,43.07013891,-6.661060409,-6.663970756
2.810719719,-14.73430876,,,,,-41.08755343,41.38884608,-5.128304998,-5.059086549,-43.14824258,43.06844935,-6.358227796,-6.361039452
3.730348307,-14.52874742,,,,,-41.15339938,41.43770599,-4.87124827,-4.805185536,-43.14301696,43.06661707,-6.055400626,-6.058110391
4.635254916,-14.26584774,,,,,-41.22176763,41.48935206,-4.615476716,-4.552583737,-43.13760797,43.06464207,-5.752578897,-5.755183572
5.52186829,-13.94664729,,,,,-41.29265816,41.54378431,-4.360990334,-4.30128115,-43.13201564,43.06252435,-5.44976261,-5.452258995
6.386689373,-13.57240579,,,,,-41.36607099,41.60100273,-4.107789125,-4.051277777,-43.12623994,43.06026391,-5.146951765,-5.14933666
7.226305112,-13.1446002,,,,,-41.44200611,41.66100731,-3.855873089,-3.802573616,-43.1202809,43.05786074,-4.844146362,-4.846416568
8.037401925,-12.66491888,,,,,-41.52046353,41.72379807,-3.605242225,-3.555168668,-43.1141385,43.05531486,-4.541346401,-4.543498717
8.816778784,-12.13525492,,,,,-41.60144324,41.789375,-3.355896534,-3.309062933,-43.10781274,43.05262625,-4.238551881,-4.240583108
9.561359846,-11.55769864,,,,,-41.68494524,41.85773811,-3.107836016,-3.064256411,-43.10130364,43.04979492,-3.935762804,-3.937669741
10.26820659,-10.93452941,,,,,-41.77096954,41.92888738,-2.861060671,-2.820749102,-43.09461117,43.04682087,-3.632979168,-3.634758617
10.93452941,-10.26820659,,,,,-41.85951613,42.00282282,-2.615570498,-2.578541006,-43.08773536,43.0437041,-3.330200974,-3.331849734
11.55769864,-9.561359846,,,,,-41.95058502,42.07954444,-2.371365498,-2.337632123,-43.08067619,43.04044461,-3.027428222,-3.028943093
12.13525492,-8.816778784,,,,,-42.04417619,42.15905223,-2.128445671,-2.098022452,-43.07343366,43.03704239,-2.724660911,-2.726038695
12.66491888,-8.037401925,,,,,-42.14028966,42.24134618,-1.886811017,-1.859711995,-43.06600778,43.03349746,-2.421899043,-2.423136538
13.1446002,-7.226305112,,,,,-42.23892543,42.32642631,-1.646461535,-1.62270075,-43.05839855,43.0298098,-2.119142616,-2.120236624
13.57240579,-6.386689373,,,,,-42.34008349,42.41429261,-1.407397226,-1.386988719,-43.05060596,43.02597942,-1.816391631,-1.817338951
13.94664729,-5.52186829,,,,,-42.44376384,42.50494508,-1.16961809,-1.1525759,-43.04263002,43.02200632,-1.513646088,-1.514443521
14.26584774,-4.635254916,,,,,-42.54996648,42.59838372,-0.933124126,-0.919462294,-43.03447073,43.0178905,-1.210905987,-1.211550333
14.52874742,-3.730348307,,,,,-42.65869142,42.69460854,-0.697915336,-0.687647901,-43.02612808,43.01363196,-0.908171327,-0.908659387
14.73430876,-2.810719719,,,,,-42.76993865,42.79361952,-0.463991718,-0.457132721,-43.01760207,43.00923069,-0.60544211,-0.605770682
14.88172052,-1.879998503,,,,,-42.88370818,42.89541667,-0.231353272,-0.227916754,-43.00889271,43.00468671,-0.302718334,-0.30288422
14.97040093,-0.941857793,,,,,-43,43,0,0,-43,43,0,0
15,-3.67394E-15,,,,,-43,43,0,0,-43,43,0,0
,,,,,,-43.12593261,43.11845622,0.249449906,0.256336256,-42.99093297,42.99525044,0.302751177,0.302990835
,,,,,,-43.25000995,43.23514588,0.499845119,0.513496272,-42.98170292,42.99052129,0.605497516,0.60598199
,,,,,,-43.37223202,43.35006898,0.75118564,0.771480047,-42.97230985,42.98581254,0.908239017,0.908973466
,,,,,,-43.49259882,43.46322553,1.003471468,1.030287581,-42.96275375,42.98112419,1.210975679,1.211965263
,,,,,,-43.61111035,43.57461552,1.256702603,1.289918875,-42.95303464,42.97645625,1.513707503,1.51495738
,,,,,,-43.72776661,43.68423895,1.510879046,1.550373927,-42.94315249,42.97180871,1.816434488,1.817949817
,,,,,,-43.8425676,43.79209582,1.766000797,1.811652739,-42.93310733,42.96718157,2.119156635,2.120942575
,,,,,,-43.95551332,43.89818614,2.022067855,2.073755311,-42.92289915,42.96257484,2.421873944,2.423935653
,,,,,,-44.06660377,44.00250989,2.27908022,2.336681641,-42.91252794,42.95798851,2.724586414,2.726929053
,,,,,,-44.17583895,44.10506709,2.537037892,2.600431731,-42.90199371,42.95342258,3.027294046,3.029922772
,,,,,,-44.28321886,44.20585774,2.795940873,2.86500558,-42.89129646,42.94887706,3.329996839,3.332916812
,,,,,,-44.3887435,44.30488182,3.05578916,3.130403188,-42.88043618,42.94435194,3.632694794,3.635911173
,,,,,,-44.49241286,44.40213935,3.316582755,3.396624556,-42.86941289,42.93984722,3.935387911,3.938905854
,,,,,,-44.59422696,44.49763032,3.578321657,3.663669683,-42.85822657,42.93536291,4.238076189,4.241900855
,,,,,,-44.69418579,44.59135474,3.841005867,3.931538569,-42.84687723,42.930899,4.540759629,4.544896178
,,,,,,-44.79228935,44.68331259,4.104635384,4.200231214,-42.83536486,42.92645549,4.84343823,4.84789182
,,,,,,-44.88853763,44.77350389,4.369210209,4.469747619,-42.82368947,42.92203239,5.146111994,5.150887783
,,,,,,-44.98293065,44.86192863,4.634730341,4.740087783,-42.81185107,42.91762969,5.448780918,5.453884067
,,,,,,-45.07546839,44.94858682,4.90119578,5.011251706,-42.79984963,42.91324739,5.751445005,5.756880671
,,,,,,-45.16615087,45.03347844,5.168606527,5.283239389,-42.78768518,42.90888549,6.054104252,6.059877596
,,,,,,-45.25497808,45.11660351,5.436962582,5.556050831,-42.7753577,42.904544,6.356758662,6.362874841
,,,,,,-45.34195001,45.19796202,5.706263943,5.829686032,-42.76286721,42.90022292,6.659408233,6.665872407
,,,,,,-45.42706668,45.27755398,5.976510612,6.104144992,-42.75021368,42.89592223,6.962052966,6.968870294
,,,,,,-45.51032807,45.35537937,6.247702589,6.379427712,-42.73739714,42.89164195,7.26469286,7.2718685
,,,,,,-45.5917342,45.43143821,6.519839873,6.655534191,-42.72441757,42.88738207,7.567327916,7.574867028
,,,,,,-45.67128505,45.50573049,6.792922464,6.932464429,-42.71127499,42.8831426,7.869958134,7.877865876
,,,,,,-45.74898063,45.57825622,7.066950363,7.210218426,-42.69796938,42.87892353,8.172583513,8.180865044
,,,,,,-45.82482095,45.64901538,7.341923569,7.488796183,-42.68450074,42.87472486,8.475204054,8.483864533
,,,,,,-45.89880599,45.71800799,7.617842083,7.768197699,-42.67086909,42.87054659,8.777819756,8.786864342
,,,,,,-45.97093576,45.78523405,7.894705904,8.048422974,-42.65707441,42.86638873,9.08043062,9.089864472
,,,,,,-46.04121027,45.85069354,8.172515033,8.329472009,-42.64311671,42.86225127,9.383036645,9.392864923
,,,,,,-46.1096295,45.91438648,8.451269469,8.611344803,-42.62899599,42.85813422,9.685637833,9.695865694
,,,,,,-46.17619346,45.97631286,8.730969212,8.894041356,-42.61471224,42.85403757,9.988234181,9.998866785
,,,,,,-46.24090215,46.03647268,9.011614263,9.177561668,-42.60026547,42.84996132,10.29082569,10.3018682
,,,,,,-46.30375558,46.09486594,9.293204621,9.46190574,-42.58565568,42.84590547,10.59341236,10.60486993
,,,,,,-46.36475373,46.15149265,9.575740287,9.747073571,-42.57088287,42.84187003,10.8959942,10.90787198
,,,,,,-46.42389661,46.2063528,9.85922126,10.03306516,-42.55594704,42.83785499,11.19857119,11.21087436
,,,,,,-46.48118422,46.25944639,10.14364754,10.31988051,-42.54084818,42.83386036,11.50114335,11.51387705
,,,,,,-46.53661656,46.31077342,10.42901913,10.60751962,-42.5255863,42.82988612,11.80371067,11.81688007
,,,,,,-46.59019363,46.3603339,10.71533602,10.89598249,-42.5101614,42.82593229,12.10627315,12.1198834
,,,,,,-46.64191543,46.40812782,11.00259823,11.18526911,-42.49457348,42.82199887,12.40883079,12.42288706
,,,,,,-46.69178196,46.45415518,11.29080574,11.4753795,-42.47882253,42.81808585,12.71138359,12.72589103
,,,,,,-46.73979322,46.49841599,11.57995855,11.76631365,-42.46290856,42.81419323,13.01393156,13.02889533
,,,,,,-46.78594921,46.54091024,11.87005668,12.05807155,-42.44683157,42.81032101,13.31647468,13.33189995
,,,,,,-46.83024993,46.58163793,12.16110011,12.35065322,-42.43059155,42.8064692,13.61901297,13.63490488
,,,,,,-46.87269538,46.62059906,12.45308885,12.64405864,-42.41418852,42.80263779,13.92154642,13.93791014
,,,,,,-46.91328555,46.65779363,12.7460229,12.93828782,-42.39762246,42.79882678,14.22407503,14.24091572
,,,,,,-46.95202046,46.69322165,13.03990225,13.23334076,-42.38089338,42.79503618,14.52659881,14.54392162
,,,,,,-46.9889001,46.72688311,13.33472692,13.52921747,-42.36400127,42.79126598,14.82911774,14.84692784
,,,,,,-47.02392447,46.75877801,13.63049688,13.82591793,-42.34694615,42.78751618,15.13163184,15.14993438
,,,,,,-47.05709356,46.78890636,13.92721216,14.12344215,-42.329728,42.78378679,15.43414109,15.45294124
,,,,,,-47.08840739,46.81726814,14.22487275,14.42179013,-42.31234683,42.7800778,15.73664551,15.75594842
,,,,,,-47.11786595,46.84386337,14.52347864,14.72096186,-42.29480264,42.77638921,16.0391451,16.05895592
,,,,,,-47.14546923,46.86869205,14.82302984,15.02095736,-42.27709542,42.77272103,16.34163984,16.36196375
,,,,,,-47.17121725,46.89175416,15.12352634,15.32177662,-42.25922518,42.76907325,16.64412974,16.66497189
,,,,,,-47.19511,46.91304972,15.42496816,15.62341964,-42.24119192,42.76544587,16.94661481,16.96798035
,,,,,,-47.21714747,46.93257872,15.72735528,15.92588641,-42.22299564,42.7618389,17.24909504,17.27098914
,,,,,,-47.23732968,46.95034116,16.03068771,16.22917695,-42.20463634,42.75825233,17.55157042,17.57399824
,,,,,,-47.25565661,46.96633705,16.33496544,16.53329124,-42.18611401,42.75468616,17.85404097,17.87700767
,,,,,,-47.27212828,46.98056638,16.64018849,16.83822929,-42.16742866,42.7511404,18.15650669,18.18001741
,,,,,,-47.28674467,46.99302915,16.94635684,17.14399111,-42.14858029,42.74761504,18.45896756,18.48302748
,,,,,,-47.2995058,47.00372536,17.2534705,17.45057668,-42.12956889,42.74411008,18.7614236,18.78603787
,,,,,,-47.31041165,47.01265501,17.56152946,17.75798601,-42.11039447,42.74062553,19.06387479,19.08904857
,,,,,,-47.31946223,47.01981811,17.87053374,18.0662191,-42.09105703,42.73716138,19.36632115,19.3920596
,,,,,,-47.32665755,47.02521465,18.18048332,18.37527595,-42.07155657,42.73371763,19.66876267,19.69507095
,,,,,,-47.33199759,47.02884464,18.49137821,18.68515656,-42.05189309,42.73029428,19.97119935,19.99808262
,,,,,,-47.33548236,47.03070806,18.8032184,18.99586093,-42.03206658,42.72689134,20.2736312,20.30109461
,,,,,,-47.33711187,47.03080493,19.11600391,19.30738906,-42.01207705,42.72350881,20.5760582,20.60410692
,,,,,,-47.3368861,47.02913524,19.42973472,19.61974094,-41.9919245,42.72014667,20.87848037,20.90711955
,,,,,,-47.33480506,47.02569899,19.74441083,19.93291659,-41.97160893,42.71680494,21.1808977,21.2101325
,,,,,,-47.33086875,47.02049619,20.06003226,20.24691599,-41.95113033,42.71348361,21.48331019,21.51314577
,,,,,,-47.32507717,47.01352683,20.37659899,20.56173916,-41.93048871,42.71018269,21.78571784,21.81615936
,,,,,,-47.31743032,47.00479091,20.69411103,20.87738608,-41.90968407,42.70690217,22.08812065,22.11917327
,,,,,,-47.3079282,46.99428843,21.01256838,21.19385677,-41.88871641,42.70364205,22.39051863,22.4221875
,,,,,,-47.29657082,46.9820194,21.33197104,21.51115121,-41.86758572,42.70040233,22.69291176,22.72520206
,,,,,,-47.28335816,46.96798381,21.652319,21.82926941,-41.84629201,42.69718302,22.99530006,23.02821693
,,,,,,-47.26829023,46.95218166,21.97361227,22.14821137,-41.82483528,42.69398411,23.29768352,23.33123213
,,,,,,-47.25136703,46.93461295,22.29585085,22.46797709,-41.80321553,42.69080561,23.60006214,23.63424764
,,,,,,-47.23258855,46.91527769,22.61903473,22.78856657,-41.78143275,42.68764751,23.90243592,23.93726348
,,,,,,-47.21195481,46.89417587,22.94316392,23.10997981,-41.75948696,42.68450981,24.20480487,24.24027963
,,,,,,-47.1894658,46.87130749,23.26823842,23.43221681,-41.73737814,42.68139251,24.50716898,24.54329611
,,,,,,-47.16512152,46.84667255,23.59425823,23.75527757,-41.71510629,42.67829562,24.80952824,24.84631291
,,,,,,-47.13892197,46.82027106,23.92122334,24.07916208,-41.69267143,42.67521913,25.11188267,25.14933002
,,,,,,-47.11086715,46.792103,24.24913377,24.40387036,-41.67007354,42.67216304,25.41423226,25.45234746
,,,,,,-47.08095706,46.7621684,24.5779895,24.72940239,-41.64731263,42.66912736,25.71657702,25.75536522
,,,,,,-47.04919169,46.73046723,24.90779053,25.05575819,-41.6243887,42.66611208,26.01891693,26.0583833
,,,,,,-47.01557106,46.69699951,25.23853688,25.38293774,-41.60130174,42.66311721,26.321252,26.3614017
,,,,,,-46.98009516,46.66176523,25.57022853,25.71094106,-41.57805177,42.66014274,26.62358224,26.66442042
,,,,,,-46.94276398,46.62476439,25.90286549,26.03976813,-41.55463877,42.65718867,26.92590764,26.96743946
,,,,,,-46.90357754,46.58599699,26.23644775,26.36941896,-41.53106274,42.654255,27.2282282,27.27045882
,,,,,,-46.86253583,46.54546304,26.57097533,26.69989355,-41.5073237,42.65134174,27.53054392,27.5734785
,,,,,,-46.81963884,46.50316253,26.90644821,27.0311919,-41.48342163,42.64844888,27.83285481,27.8764985
,,,,,,-46.77488659,46.45909546,27.2428664,27.36331401,-41.45935654,42.64557642,28.13516085,28.17951883
,,,,,,-46.72827906,46.41326183,27.58022989,27.69625988,-41.43512843,42.64272437,28.43746206,28.48253947
,,,,,,-46.67981627,46.36566165,27.9185387,28.03002951,-41.4107373,42.63989272,28.73975843,28.78556043
,,,,,,-46.6294982,46.31629491,28.25779281,28.36462289,-41.38618314,42.63708147,29.04204996,29.08858172
,,,,,,-46.57732487,46.26516161,28.59799223,28.70004004,-41.36146596,42.63429063,29.34433665,29.39160332
,,,,,,-46.52329626,46.21226175,28.93913695,29.03628095,-41.33658576,42.63152019,29.6466185,29.69462525
,,,,,,-46.46741239,46.15759534,29.28122699,29.37334561,-41.31154254,42.62877015,29.94889552,29.99764749


==> Content/Data/Results_MagnetCurrentProfile.csv <==
xt_1,yt_1,xt_2,yt_2,xt_3,yt_3,xt_4,yt_4,xt_5,yt_5,xt_6,yt_6
0,0,110,0,130,0,191,0,210,0,271,0
10,316,130,0,131,31.6,210,0,211,31.6,290,0
20,316,,,150,31.6,,,230,31.6,,
30,0,,,151,0,,,231,0,,
40,0,,,170,0,,,250,0,,
50,316,,,171,31.6,,,251,31.6,,
60,316,,,190,31.6,,,270,31.6,,
70,0,,,191,0,,,271,0,,
80,0,,,,,,,,,,
90,316,,,,,,,,,,
100,316,,,,,,,,,,
110,0,,,,,,,,,,


==> Content/Data/Results_ReferenceField.csv <==
xMP_pos,xMP_label,yMP_ref_meas,yMP_ref_sim,yMP_setup_meas,yMP_setup_sim,xTHD_pos,xTHD_label,yTHD,xTHD_aux,yTHD_field_meas,yTHD_field_sim
1,b2,-0.470854089,-0.502356403,-0.470854089,-0.502356403,1,Meas,0.498885823,1,0.498885823,0.503437848
2,a2,0.106151315,-0.030151477,0.106151315,-0.030151477,2,Sim,0.503437848,,,
3,b3,-0.124133411,-0.009986004,-0.124133411,-0.009986004,,,,,,
4,a3,-0.005747018,0.008467289,-0.005747018,0.008467289,,,,,,
5,b4,-0.020619486,0.000674416,-0.020619486,0.000674416,,,,,,
6,a4,-0.002499146,-0.000316438,-0.002499146,-0.000316438,,,,,,
7,b5,0.000391976,-0.001584146,0.000391976,-0.001584146,,,,,,
8,a5,-0.005589764,0.001083003,-0.005589764,0.001083003,,,,,,
9,b6,-0.003016,0.001127863,-0.003016,0.001127863,,,,,,
10,a6,-0.001163628,-0.001294415,-0.001163628,-0.001294415,,,,,,


==> Content/Data/Results_THD.csv <==
xTHD_pos_aux,xTHD_label_aux,yTHD_(+5+0)_mm,yTHD_(+5-20)_mm,yTHD_(-20-10)_mm,yTHD_(-20+5)_mm,xTHD_pos,xTHD_label,yIRON_meas,yIRON_sim,yBOTH_meas,yBOTH_sim,yBOTHideal_sim
1,IRON\\meas,14.22397335,34.61700801,0,0,1,(+5+0) mm,14.22397335,13.67792307,4.037539447,3.752044168,2.475237773
2,IRON\\sim,13.67792307,37.12085523,67.96428855,37.17529972,2,(+5-20) mm,34.61700801,37.12085523,10.99430176,11.17305478,6.358646954
3,BOTH\\meas,4.037539447,10.99430176,16.66341442,11.4281426,3,(-20-10) mm,0,67.96428855,16.66341442,16.85571936,11.98130251
4,BOTH\\sim,3.752044168,11.17305478,16.85571936,11.19749913,4,(-20+5) mm,0,37.17529972,11.4281426,11.19749913,6.41707136
5,BOTH\\ideal sim ,2.475237773,6.358646954,11.98130251,6.41707136,,,,,,,


==> Content/Data/Results_halo.csv <==
xMP_pos,xMP_label,yMP_haloV01_meas,yMP_haloV01_sim,yMP_haloV01_simPSO,xTHD_haloV01_pos,xTHD_haloV01_label,yTHD_haloV01,xTHD_haloV01_aux,yTHD_haloV01_meas,yTHD_haloV01_sim,yTHD_haloV01_simPSO,yMP_haloV02_meas,yMP_haloV02_sim,yMP_haloV02_simPSO,xTHD_haloV02_pos,xTHD_haloV02_label,yTHD_haloV02,xTHD_haloV02_aux,yTHD_haloV02_meas,yTHD_haloV02_sim,yTHD_haloV02_simPSO
1,b2,3.86907844,-0.14088878,3.865284321,1,HALO MEAS,21.10854398,1,21.10854398,0.141291461,21.17618589,0.142904236,-0.145796288,0.199514983,1,HALO MEAS,4.828507659,1,4.828507659,0.146236315,5.001686221
2,a2,17.8749692,-0.000710439,17.87090881,2,HALO SIM,0.141291461,,,,,-4.683159035,-0.000764529,-4.870596088,2,HALO SIM,0.146236315,,,,
3,b3,8.959991,-0.009147503,8.974223156,3,HALO SIM PSO,21.17618589,,,,,-0.960014709,-0.010293782,-0.959834296,3,HALO SIM PSO,5.001686221,,,,
4,a3,-1.73229016,-0.00203919,-1.729717974,,,,,,,,0.455114859,-0.002090837,0.460146553,,,,,,,
5,b4,1.80557322,0.004095306,0.989355843,,,,,,,,0.09885162,0.002990326,0.171431074,,,,,,,
6,a4,4.76334175,0.001369172,5.273309488,,,,,,,,-0.467723612,0.001373453,-0.220218406,,,,,,,
7,b5,-0.008431019,0.000782645,-0.038525987,,,,,,,,-0.054429831,-0.001684034,-0.119955046,,,,,,,
8,a5,0.996478629,-0.001603089,1.065256155,,,,,,,,0.01865341,0.000784435,-0.169455593,,,,,,,
9,b6,0.36319822,0.001362045,0.079647936,,,,,,,,-0.006166672,0.001303984,0.013836974,,,,,,,
10,a6,0.85416393,-0.001266863,0.814384541,,,,,,,,-0.037982427,-0.001266455,0.012458839,,,,,,,

